Internal boundaries of the loop amplituhedron

The strict definition of positive geometry implies that all maximal residues of its canonical form are $\pm 1$. We observe, however, that the loop integrand of the amplitude in planar $\mathcal{N}=4$ super Yang-Mills has maximal residues not equal to $\pm 1$. We find the reason for this is that deep in the boundary structure of the loop amplituhedron there are geometries which contain internal boundaries: codimension one defects separating two regions of opposite orientation. This phenomenon requires a generalisation of the concept of positive geometry and canonical form to include such internal boundaries and also suggests the utility of a further generalisation to `weighted positive geometries'. We re-examine the deepest cut of $\mathcal{N}=4$ amplitudes in light of this and obtain new all order residues.

==> hyperbola.dat <==
Graphics[{{GraphicsComplex[{{-2.9999999343434345, -2.9999999343434345}, {-2.934343370013264, -2.9999999343434345}, {-2.868686805683094, -2.9999999343434345}, {-2.8030302413529236, -2.9999999343434345}, {-2.7373736770227532, -2.9999999343434345}, {-2.671717112692583, -2.9999999343434345}, {-2.6060605483624126, -2.9999999343434345}, {-2.5404039840322423, -2.9999999343434345}, {-2.474747419702072, -2.9999999343434345}, {-2.4090908553719017, -2.9999999343434345}, {-2.3434342910417314, -2.9999999343434345}, {-2.277777726711561, -2.9999999343434345}, {-2.212121162381391, -2.9999999343434345}, {-2.1464645980512205, -2.9999999343434345}, {-2.08080803372105, -2.9999999343434345}, {-2.01515146939088, -2.9999999343434345}, {-1.9494949050607095, -2.9999999343434345}, {-1.8838383407305392, -2.9999999343434345}, {-1.818181776400369, -2.9999999343434345}, {-1.7525252120701986, -2.9999999343434345}, {-1.6868686477400283, -2.9999999343434345}, {-1.621212083409858, -2.9999999343434345}, {-1.5555555190796877, -2.9999999343434345}, {-1.4898989547495174, -2.9999999343434345}, {-1.424242390419347, -2.9999999343434345}, {-1.3585858260891768, -2.9999999343434345}, {-1.2929292617590065, -2.9999999343434345}, {-1.2272726974288362, -2.9999999343434345}, {-1.1616161330986658, -2.9999999343434345}, {-1.0959595687684955, -2.9999999343434345}, {-1.0303030044383252, -2.9999999343434345}, {-2.9999999343434345, -2.934343370013264}, {-2.934343370013264, -2.934343370013264}, {-2.868686805683094, -2.934343370013264}, {-2.8030302413529236, -2.934343370013264}, {-2.7373736770227532, -2.934343370013264}, {-2.671717112692583, -2.934343370013264}, {-2.6060605483624126, -2.934343370013264}, {-2.5404039840322423, -2.934343370013264}, {-2.474747419702072, -2.934343370013264}, {-2.4090908553719017, -2.934343370013264}, {-2.3434342910417314, -2.934343370013264}, {-2.277777726711561, -2.934343370013264}, {-2.212121162381391, -2.934343370013264}, {-2.1464645980512205, -2.934343370013264}, {-2.08080803372105, -2.934343370013264}, {-2.01515146939088, -2.934343370013264}, {-1.9494949050607095, -2.934343370013264}, {-1.8838383407305392, -2.934343370013264}, {-1.818181776400369, -2.934343370013264}, {-1.7525252120701986, -2.934343370013264}, {-1.6868686477400283, -2.934343370013264}, {-1.621212083409858, -2.934343370013264}, {-1.5555555190796877, -2.934343370013264}, {-1.4898989547495174, -2.934343370013264}, {-1.424242390419347, -2.934343370013264}, {-1.3585858260891768, -2.934343370013264}, {-1.2929292617590065, -2.934343370013264}, {-1.2272726974288362, -2.934343370013264}, {-1.1616161330986658, -2.934343370013264}, {-1.0959595687684955, -2.934343370013264}, {-1.0303030044383252, -2.934343370013264}, {-2.9999999343434345, -2.868686805683094}, {-2.934343370013264, -2.868686805683094}, {-2.868686805683094, -2.868686805683094}, {-2.8030302413529236, -2.868686805683094}, {-2.7373736770227532, -2.868686805683094}, {-2.671717112692583, -2.868686805683094}, {-2.6060605483624126, -2.868686805683094}, {-2.5404039840322423, -2.868686805683094}, {-2.474747419702072, -2.868686805683094}, {-2.4090908553719017, -2.868686805683094}, {-2.3434342910417314, -2.868686805683094}, {-2.277777726711561, -2.868686805683094}, {-2.212121162381391, -2.868686805683094}, {-2.1464645980512205, -2.868686805683094}, {-2.08080803372105, -2.868686805683094}, {-2.01515146939088, -2.868686805683094}, {-1.9494949050607095, -2.868686805683094}, {-1.8838383407305392, -2.868686805683094}, {-1.818181776400369, -2.868686805683094}, {-1.7525252120701986, -2.868686805683094}, {-1.6868686477400283, -2.868686805683094}, {-1.621212083409858, -2.868686805683094}, {-1.5555555190796877, -2.868686805683094}, {-1.4898989547495174, -2.868686805683094}, {-1.424242390419347, -2.868686805683094}, {-1.3585858260891768, -2.868686805683094}, {-1.2929292617590065, -2.868686805683094}, {-1.2272726974288362, -2.868686805683094}, {-1.1616161330986658, -2.868686805683094}, {-1.0959595687684955, -2.868686805683094}, {-2.9999999343434345, -2.8030302413529236}, {-2.934343370013264, -2.8030302413529236}, {-2.868686805683094, -2.8030302413529236}, {-2.8030302413529236, -2.8030302413529236}, {-2.7373736770227532, -2.8030302413529236}, {-2.671717112692583, -2.8030302413529236}, {-2.6060605483624126, -2.8030302413529236}, {-2.5404039840322423, -2.8030302413529236}, {-2.474747419702072, -2.8030302413529236}, {-2.4090908553719017, -2.8030302413529236}, {-2.3434342910417314, -2.8030302413529236}, {-2.277777726711561, -2.8030302413529236}, {-2.212121162381391, -2.8030302413529236}, {-2.1464645980512205, -2.8030302413529236}, {-2.08080803372105, -2.8030302413529236}, {-2.01515146939088, -2.8030302413529236}, {-1.9494949050607095, -2.8030302413529236}, {-1.8838383407305392, -2.8030302413529236}, {-1.818181776400369, -2.8030302413529236}, {-1.7525252120701986, -2.8030302413529236}, {-1.6868686477400283, -2.8030302413529236}, {-1.621212083409858, -2.8030302413529236}, {-1.5555555190796877, -2.8030302413529236}, {-1.4898989547495174, -2.8030302413529236}, {-1.424242390419347, -2.8030302413529236}, {-1.3585858260891768, -2.8030302413529236}, {-1.2929292617590065, -2.8030302413529236}, {-1.2272726974288362, -2.8030302413529236}, {-1.1616161330986658, -2.8030302413529236}, {-1.0959595687684955, -2.8030302413529236}, {-2.9999999343434345, -2.7373736770227532}, {-2.934343370013264, -2.7373736770227532}, {-2.868686805683094, -2.7373736770227532}, {-2.8030302413529236, -2.7373736770227532}, {-2.7373736770227532, -2.7373736770227532}, {-2.671717112692583, -2.7373736770227532}, {-2.6060605483624126, -2.7373736770227532}, {-2.5404039840322423, -2.7373736770227532}, {-2.474747419702072, -2.7373736770227532}, {-2.4090908553719017, -2.7373736770227532}, {-2.3434342910417314, -2.7373736770227532}, {-2.277777726711561, -2.7373736770227532}, {-2.212121162381391, -2.7373736770227532}, {-2.1464645980512205, -2.7373736770227532}, {-2.08080803372105, -2.7373736770227532}, {-2.01515146939088, -2.7373736770227532}, {-1.9494949050607095, -2.7373736770227532}, {-1.8838383407305392, -2.7373736770227532}, {-1.818181776400369, -2.7373736770227532}, {-1.7525252120701986, -2.7373736770227532}, {-1.6868686477400283, -2.7373736770227532}, {-1.621212083409858, -2.7373736770227532}, {-1.5555555190796877, -2.7373736770227532}, {-1.4898989547495174, -2.7373736770227532}, {-1.424242390419347, -2.7373736770227532}, {-1.3585858260891768, -2.7373736770227532}, {-1.2929292617590065, -2.7373736770227532}, {-1.2272726974288362, -2.7373736770227532}, {-1.1616161330986658, -2.7373736770227532}, {-1.0959595687684955, -2.7373736770227532}, {-2.9999999343434345, -2.671717112692583}, {-2.934343370013264, -2.671717112692583}, {-2.868686805683094, -2.671717112692583}, {-2.8030302413529236, -2.671717112692583}, {-2.7373736770227532, -2.671717112692583}, {-2.671717112692583, -2.671717112692583}, {-2.6060605483624126, -2.671717112692583}, {-2.5404039840322423, -2.671717112692583}, {-2.474747419702072, -2.671717112692583}, {-2.4090908553719017, -2.671717112692583}, {-2.3434342910417314, -2.671717112692583}, {-2.277777726711561, -2.671717112692583}, {-2.212121162381391, -2.671717112692583}, {-2.1464645980512205, -2.671717112692583}, {-2.08080803372105, -2.671717112692583}, {-2.01515146939088, -2.671717112692583}, {-1.9494949050607095, -2.671717112692583}, {-1.8838383407305392, -2.671717112692583}, {-1.818181776400369, -2.671717112692583}, {-1.7525252120701986, -2.671717112692583}, {-1.6868686477400283, -2.671717112692583}, {-1.621212083409858, -2.671717112692583}, {-1.5555555190796877, -2.671717112692583}, {-1.4898989547495174, -2.671717112692583}, {-1.424242390419347, -2.671717112692583}, {-1.3585858260891768, -2.671717112692583}, {-1.2929292617590065, -2.671717112692583}, {-1.2272726974288362, -2.671717112692583}, {-1.1616161330986658, -2.671717112692583}, {-2.9999999343434345, -2.6060605483624126}, {-2.934343370013264, -2.6060605483624126}, {-2.868686805683094, -2.6060605483624126}, {-2.8030302413529236, -2.6060605483624126}, {-2.7373736770227532, -2.6060605483624126}, {-2.671717112692583, -2.6060605483624126}, {-2.6060605483624126, -2.6060605483624126}, {-2.5404039840322423, -2.6060605483624126}, {-2.474747419702072, -2.6060605483624126}, {-2.4090908553719017, -2.6060605483624126}, {-2.3434342910417314, -2.6060605483624126}, {-2.277777726711561, -2.6060605483624126}, {-2.212121162381391, -2.6060605483624126}, {-2.1464645980512205, -2.6060605483624126}, {-2.08080803372105, -2.6060605483624126}, {-2.01515146939088, -2.6060605483624126}, {-1.9494949050607095, -2.6060605483624126}, {-1.8838383407305392, -2.6060605483624126}, {-1.818181776400369, -2.6060605483624126}, {-1.7525252120701986, -2.6060605483624126}, {-1.6868686477400283, -2.6060605483624126}, {-1.621212083409858, -2.6060605483624126}, {-1.5555555190796877, -2.6060605483624126}, {-1.4898989547495174, -2.6060605483624126}, {-1.424242390419347, -2.6060605483624126}, {-1.3585858260891768, -2.6060605483624126}, {-1.2929292617590065, -2.6060605483624126}, {-1.2272726974288362, -2.6060605483624126}, {-1.1616161330986658, -2.6060605483624126}, {-2.9999999343434345, -2.5404039840322423}, {-2.934343370013264, -2.5404039840322423}, {-2.868686805683094, -2.5404039840322423}, {-2.8030302413529236, -2.5404039840322423}, {-2.7373736770227532, -2.5404039840322423}, {-2.671717112692583, -2.5404039840322423}, {-2.6060605483624126, -2.5404039840322423}, {-2.5404039840322423, -2.5404039840322423}, {-2.474747419702072, -2.5404039840322423}, {-2.4090908553719017, -2.5404039840322423}, {-2.3434342910417314, -2.5404039840322423}, {-2.277777726711561, -2.5404039840322423}, {-2.212121162381391, -2.5404039840322423}, {-2.1464645980512205, -2.5404039840322423}, {-2.08080803372105, -2.5404039840322423}, {-2.01515146939088, -2.5404039840322423}, {-1.9494949050607095, -2.5404039840322423}, {-1.8838383407305392, -2.5404039840322423}, {-1.818181776400369, -2.5404039840322423}, {-1.7525252120701986, -2.5404039840322423}, {-1.6868686477400283, -2.5404039840322423}, {-1.621212083409858, -2.5404039840322423}, {-1.5555555190796877, -2.5404039840322423}, {-1.4898989547495174, -2.5404039840322423}, {-1.424242390419347, -2.5404039840322423}, {-1.3585858260891768, -2.5404039840322423}, {-1.2929292617590065, -2.5404039840322423}, {-1.2272726974288362, -2.5404039840322423}, {-2.9999999343434345, -2.474747419702072}, {-2.934343370013264, -2.474747419702072}, {-2.868686805683094, -2.474747419702072}, {-2.8030302413529236, -2.474747419702072}, {-2.7373736770227532, -2.474747419702072}, {-2.671717112692583, -2.474747419702072}, {-2.6060605483624126, -2.474747419702072}, {-2.5404039840322423, -2.474747419702072}, {-2.474747419702072, -2.474747419702072}, {-2.4090908553719017, -2.474747419702072}, {-2.3434342910417314, -2.474747419702072}, {-2.277777726711561, -2.474747419702072}, {-2.212121162381391, -2.474747419702072}, {-2.1464645980512205, -2.474747419702072}, {-2.08080803372105, -2.474747419702072}, {-2.01515146939088, -2.474747419702072}, {-1.9494949050607095, -2.474747419702072}, {-1.8838383407305392, -2.474747419702072}, {-1.818181776400369, -2.474747419702072}, {-1.7525252120701986, -2.474747419702072}, {-1.6868686477400283, -2.474747419702072}, {-1.621212083409858, -2.474747419702072}, {-1.5555555190796877, -2.474747419702072}, {-1.4898989547495174, -2.474747419702072}, {-1.424242390419347, -2.474747419702072}, {-1.3585858260891768, -2.474747419702072}, {-1.2929292617590065, -2.474747419702072}, {-1.2272726974288362, -2.474747419702072}, {-2.9999999343434345, -2.4090908553719017}, {-2.934343370013264, -2.4090908553719017}, {-2.868686805683094, -2.4090908553719017}, {-2.8030302413529236, -2.4090908553719017}, {-2.7373736770227532, -2.4090908553719017}, {-2.671717112692583, -2.4090908553719017}, {-2.6060605483624126, -2.4090908553719017}, {-2.5404039840322423, -2.4090908553719017}, {-2.474747419702072, -2.4090908553719017}, {-2.4090908553719017, -2.4090908553719017}, {-2.3434342910417314, -2.4090908553719017}, {-2.277777726711561, -2.4090908553719017}, {-2.212121162381391, -2.4090908553719017}, {-2.1464645980512205, -2.4090908553719017}, {-2.08080803372105, -2.4090908553719017}, {-2.01515146939088, -2.4090908553719017}, {-1.9494949050607095, -2.4090908553719017}, {-1.8838383407305392, -2.4090908553719017}, {-1.818181776400369, -2.4090908553719017}, {-1.7525252120701986, -2.4090908553719017}, {-1.6868686477400283, -2.4090908553719017}, {-1.621212083409858, -2.4090908553719017}, {-1.5555555190796877, -2.4090908553719017}, {-1.4898989547495174, -2.4090908553719017}, {-1.424242390419347, -2.4090908553719017}, {-1.3585858260891768, -2.4090908553719017}, {-1.2929292617590065, -2.4090908553719017}, {-2.9999999343434345, -2.3434342910417314}, {-2.934343370013264, -2.3434342910417314}, {-2.868686805683094, -2.3434342910417314}, {-2.8030302413529236, -2.3434342910417314}, {-2.7373736770227532, -2.3434342910417314}, {-2.671717112692583, -2.3434342910417314}, {-2.6060605483624126, -2.3434342910417314}, {-2.5404039840322423, -2.3434342910417314}, {-2.474747419702072, -2.3434342910417314}, {-2.4090908553719017, -2.3434342910417314}, {-2.3434342910417314, -2.3434342910417314}, {-2.277777726711561, -2.3434342910417314}, {-2.212121162381391, -2.3434342910417314}, {-2.1464645980512205, -2.3434342910417314}, {-2.08080803372105, -2.3434342910417314}, {-2.01515146939088, -2.3434342910417314}, {-1.9494949050607095, -2.3434342910417314}, {-1.8838383407305392, -2.3434342910417314}, {-1.818181776400369, -2.3434342910417314}, {-1.7525252120701986, -2.3434342910417314}, {-1.6868686477400283, -2.3434342910417314}, {-1.621212083409858, -2.3434342910417314}, {-1.5555555190796877, -2.3434342910417314}, {-1.4898989547495174, -2.3434342910417314}, {-1.424242390419347, -2.3434342910417314}, {-1.3585858260891768, -2.3434342910417314}, {-1.2929292617590065, -2.3434342910417314}, {-2.9999999343434345, -2.277777726711561}, {-2.934343370013264, -2.277777726711561}, {-2.868686805683094, -2.277777726711561}, {-2.8030302413529236, -2.277777726711561}, {-2.7373736770227532, -2.277777726711561}, {-2.671717112692583, -2.277777726711561}, {-2.6060605483624126, -2.277777726711561}, {-2.5404039840322423, -2.277777726711561}, {-2.474747419702072, -2.277777726711561}, {-2.4090908553719017, -2.277777726711561}, {-2.3434342910417314, -2.277777726711561}, {-2.277777726711561, -2.277777726711561}, {-2.212121162381391, -2.277777726711561}, {-2.1464645980512205, -2.277777726711561}, {-2.08080803372105, -2.277777726711561}, {-2.01515146939088, -2.277777726711561}, {-1.9494949050607095, -2.277777726711561}, {-1.8838383407305392, -2.277777726711561}, {-1.818181776400369, -2.277777726711561}, {-1.7525252120701986, -2.277777726711561}, {-1.6868686477400283, -2.277777726711561}, {-1.621212083409858, -2.277777726711561}, {-1.5555555190796877, -2.277777726711561}, {-1.4898989547495174, -2.277777726711561}, {-1.424242390419347, -2.277777726711561}, {-1.3585858260891768, -2.277777726711561}, {-2.9999999343434345, -2.212121162381391}, {-2.934343370013264, -2.212121162381391}, {-2.868686805683094, -2.212121162381391}, {-2.8030302413529236, -2.212121162381391}, {-2.7373736770227532, -2.212121162381391}, {-2.671717112692583, -2.212121162381391}, {-2.6060605483624126, -2.212121162381391}, {-2.5404039840322423, -2.212121162381391}, {-2.474747419702072, -2.212121162381391}, {-2.4090908553719017, -2.212121162381391}, {-2.3434342910417314, -2.212121162381391}, {-2.277777726711561, -2.212121162381391}, {-2.212121162381391, -2.212121162381391}, {-2.1464645980512205, -2.212121162381391}, {-2.08080803372105, -2.212121162381391}, {-2.01515146939088, -2.212121162381391}, {-1.9494949050607095, -2.212121162381391}, {-1.8838383407305392, -2.212121162381391}, {-1.818181776400369, -2.212121162381391}, {-1.7525252120701986, -2.212121162381391}, {-1.6868686477400283, -2.212121162381391}, {-1.621212083409858, -2.212121162381391}, {-1.5555555190796877, -2.212121162381391}, {-1.4898989547495174, -2.212121162381391}, {-1.424242390419347, -2.212121162381391}, {-1.3585858260891768, -2.212121162381391}, {-2.9999999343434345, -2.1464645980512205}, {-2.934343370013264, -2.1464645980512205}, {-2.868686805683094, -2.1464645980512205}, {-2.8030302413529236, -2.1464645980512205}, {-2.7373736770227532, -2.1464645980512205}, {-2.671717112692583, -2.1464645980512205}, {-2.6060605483624126, -2.1464645980512205}, {-2.5404039840322423, -2.1464645980512205}, {-2.474747419702072, -2.1464645980512205}, {-2.4090908553719017, -2.1464645980512205}, {-2.3434342910417314, -2.1464645980512205}, {-2.277777726711561, -2.1464645980512205}, {-2.212121162381391, -2.1464645980512205}, {-2.1464645980512205, -2.1464645980512205}, {-2.08080803372105, -2.1464645980512205}, {-2.01515146939088, -2.1464645980512205}, {-1.9494949050607095, -2.1464645980512205}, {-1.8838383407305392, -2.1464645980512205}, {-1.818181776400369, -2.1464645980512205}, {-1.7525252120701986, -2.1464645980512205}, {-1.6868686477400283, -2.1464645980512205}, {-1.621212083409858, -2.1464645980512205}, {-1.5555555190796877, -2.1464645980512205}, {-1.4898989547495174, -2.1464645980512205}, {-1.424242390419347, -2.1464645980512205}, {-2.9999999343434345, -2.08080803372105}, {-2.934343370013264, -2.08080803372105}, {-2.868686805683094, -2.08080803372105}, {-2.8030302413529236, -2.08080803372105}, {-2.7373736770227532, -2.08080803372105}, {-2.671717112692583, -2.08080803372105}, {-2.6060605483624126, -2.08080803372105}, {-2.5404039840322423, -2.08080803372105}, {-2.474747419702072, -2.08080803372105}, {-2.4090908553719017, -2.08080803372105}, {-2.3434342910417314, -2.08080803372105}, {-2.277777726711561, -2.08080803372105}, {-2.212121162381391, -2.08080803372105}, {-2.1464645980512205, -2.08080803372105}, {-2.08080803372105, -2.08080803372105}, {-2.01515146939088, -2.08080803372105}, {-1.9494949050607095, -2.08080803372105}, {-1.8838383407305392, -2.08080803372105}, {-1.818181776400369, -2.08080803372105}, {-1.7525252120701986, -2.08080803372105}, {-1.6868686477400283, -2.08080803372105}, {-1.621212083409858, -2.08080803372105}, {-1.5555555190796877, -2.08080803372105}, {-1.4898989547495174, -2.08080803372105}, {-2.9999999343434345, -2.01515146939088}, {-2.934343370013264, -2.01515146939088}, {-2.868686805683094, -2.01515146939088}, {-2.8030302413529236, -2.01515146939088}, {-2.7373736770227532, -2.01515146939088}, {-2.671717112692583, -2.01515146939088}, {-2.6060605483624126, -2.01515146939088}, {-2.5404039840322423, -2.01515146939088}, {-2.474747419702072, -2.01515146939088}, {-2.4090908553719017, -2.01515146939088}, {-2.3434342910417314, -2.01515146939088}, {-2.277777726711561, -2.01515146939088}, {-2.212121162381391, -2.01515146939088}, {-2.1464645980512205, -2.01515146939088}, {-2.08080803372105, -2.01515146939088}, {-2.01515146939088, -2.01515146939088}, {-1.9494949050607095, -2.01515146939088}, {-1.8838383407305392, -2.01515146939088}, {-1.818181776400369, -2.01515146939088}, {-1.7525252120701986, -2.01515146939088}, {-1.6868686477400283, -2.01515146939088}, {-1.621212083409858, -2.01515146939088}, {-1.5555555190796877, -2.01515146939088}, {-1.4898989547495174, -2.01515146939088}, {-2.9999999343434345, -1.9494949050607095}, {-2.934343370013264, -1.9494949050607095}, {-2.868686805683094, -1.9494949050607095}, {-2.8030302413529236, -1.9494949050607095}, {-2.7373736770227532, -1.9494949050607095}, {-2.671717112692583, -1.9494949050607095}, {-2.6060605483624126, -1.9494949050607095}, {-2.5404039840322423, -1.9494949050607095}, {-2.474747419702072, -1.9494949050607095}, {-2.4090908553719017, -1.9494949050607095}, {-2.3434342910417314, -1.9494949050607095}, {-2.277777726711561, -1.9494949050607095}, {-2.212121162381391, -1.9494949050607095}, {-2.1464645980512205, -1.9494949050607095}, {-2.08080803372105, -1.9494949050607095}, {-2.01515146939088, -1.9494949050607095}, {-1.9494949050607095, -1.9494949050607095}, {-1.8838383407305392, -1.9494949050607095}, {-1.818181776400369, -1.9494949050607095}, {-1.7525252120701986, -1.9494949050607095}, {-1.6868686477400283, -1.9494949050607095}, {-1.621212083409858, -1.9494949050607095}, {-1.5555555190796877, -1.9494949050607095}, {-2.9999999343434345, -1.8838383407305392}, {-2.934343370013264, -1.8838383407305392}, {-2.868686805683094, -1.8838383407305392}, {-2.8030302413529236, -1.8838383407305392}, {-2.7373736770227532, -1.8838383407305392}, {-2.671717112692583, -1.8838383407305392}, {-2.6060605483624126, -1.8838383407305392}, {-2.5404039840322423, -1.8838383407305392}, {-2.474747419702072, -1.8838383407305392}, {-2.4090908553719017, -1.8838383407305392}, {-2.3434342910417314, -1.8838383407305392}, {-2.277777726711561, -1.8838383407305392}, {-2.212121162381391, -1.8838383407305392}, {-2.1464645980512205, -1.8838383407305392}, {-2.08080803372105, -1.8838383407305392}, {-2.01515146939088, -1.8838383407305392}, {-1.9494949050607095, -1.8838383407305392}, {-1.8838383407305392, -1.8838383407305392}, {-1.818181776400369, -1.8838383407305392}, {-1.7525252120701986, -1.8838383407305392}, {-1.6868686477400283, -1.8838383407305392}, {-1.621212083409858, -1.8838383407305392}, {-2.9999999343434345, -1.818181776400369}, {-2.934343370013264, -1.818181776400369}, {-2.868686805683094, -1.818181776400369}, {-2.8030302413529236, -1.818181776400369}, {-2.7373736770227532, -1.818181776400369}, {-2.671717112692583, -1.818181776400369}, {-2.6060605483624126, -1.818181776400369}, {-2.5404039840322423, -1.818181776400369}, {-2.474747419702072, -1.818181776400369}, {-2.4090908553719017, -1.818181776400369}, {-2.3434342910417314, -1.818181776400369}, {-2.277777726711561, -1.818181776400369}, {-2.212121162381391, -1.818181776400369}, {-2.1464645980512205, -1.818181776400369}, {-2.08080803372105, -1.818181776400369}, {-2.01515146939088, -1.818181776400369}, {-1.9494949050607095, -1.818181776400369}, {-1.8838383407305392, -1.818181776400369}, {-1.818181776400369, -1.818181776400369}, {-1.7525252120701986, -1.818181776400369}, {-1.6868686477400283, -1.818181776400369}, {-2.9999999343434345, -1.7525252120701986}, {-2.934343370013264, -1.7525252120701986}, {-2.868686805683094, -1.7525252120701986}, {-2.8030302413529236, -1.7525252120701986}, {-2.7373736770227532, -1.7525252120701986}, {-2.671717112692583, -1.7525252120701986}, {-2.6060605483624126, -1.7525252120701986}, {-2.5404039840322423, -1.7525252120701986}, {-2.474747419702072, -1.7525252120701986}, {-2.4090908553719017, -1.7525252120701986}, {-2.3434342910417314, -1.7525252120701986}, {-2.277777726711561, -1.7525252120701986}, {-2.212121162381391, -1.7525252120701986}, {-2.1464645980512205, -1.7525252120701986}, {-2.08080803372105, -1.7525252120701986}, {-2.01515146939088, -1.7525252120701986}, {-1.9494949050607095, -1.7525252120701986}, {-1.8838383407305392, -1.7525252120701986}, {-1.818181776400369, -1.7525252120701986}, {-1.7525252120701986, -1.7525252120701986}, {-2.9999999343434345, -1.6868686477400283}, {-2.934343370013264, -1.6868686477400283}, {-2.868686805683094, -1.6868686477400283}, {-2.8030302413529236, -1.6868686477400283}, {-2.7373736770227532, -1.6868686477400283}, {-2.671717112692583, -1.6868686477400283}, {-2.6060605483624126, -1.6868686477400283}, {-2.5404039840322423, -1.6868686477400283}, {-2.474747419702072, -1.6868686477400283}, {-2.4090908553719017, -1.6868686477400283}, {-2.3434342910417314, -1.6868686477400283}, {-2.277777726711561, -1.6868686477400283}, {-2.212121162381391, -1.6868686477400283}, {-2.1464645980512205, -1.6868686477400283}, {-2.08080803372105, -1.6868686477400283}, {-2.01515146939088, -1.6868686477400283}, {-1.9494949050607095, -1.6868686477400283}, {-1.8838383407305392, -1.6868686477400283}, {-1.818181776400369, -1.6868686477400283}, {-2.9999999343434345, -1.621212083409858}, {-2.934343370013264, -1.621212083409858}, {-2.868686805683094, -1.621212083409858}, {-2.8030302413529236, -1.621212083409858}, {-2.7373736770227532, -1.621212083409858}, {-2.671717112692583, -1.621212083409858}, {-2.6060605483624126, -1.621212083409858}, {-2.5404039840322423, -1.621212083409858}, {-2.474747419702072, -1.621212083409858}, {-2.4090908553719017, -1.621212083409858}, {-2.3434342910417314, -1.621212083409858}, {-2.277777726711561, -1.621212083409858}, {-2.212121162381391, -1.621212083409858}, {-2.1464645980512205, -1.621212083409858}, {-2.08080803372105, -1.621212083409858}, {-2.01515146939088, -1.621212083409858}, {-1.9494949050607095, -1.621212083409858}, {-1.8838383407305392, -1.621212083409858}, {-2.9999999343434345, -1.5555555190796877}, {-2.934343370013264, -1.5555555190796877}, {-2.868686805683094, -1.5555555190796877}, {-2.8030302413529236, -1.5555555190796877}, {-2.7373736770227532, -1.5555555190796877}, {-2.671717112692583, -1.5555555190796877}, {-2.6060605483624126, -1.5555555190796877}, {-2.5404039840322423, -1.5555555190796877}, {-2.474747419702072, -1.5555555190796877}, {-2.4090908553719017, -1.5555555190796877}, {-2.3434342910417314, -1.5555555190796877}, {-2.277777726711561, -1.5555555190796877}, {-2.212121162381391, -1.5555555190796877}, {-2.1464645980512205, -1.5555555190796877}, {-2.08080803372105, -1.5555555190796877}, {-2.01515146939088, -1.5555555190796877}, {-1.9494949050607095, -1.5555555190796877}, {-2.9999999343434345, -1.4898989547495174}, {-2.934343370013264, -1.4898989547495174}, {-2.868686805683094, -1.4898989547495174}, {-2.8030302413529236, -1.4898989547495174}, {-2.7373736770227532, -1.4898989547495174}, {-2.671717112692583, -1.4898989547495174}, {-2.6060605483624126, -1.4898989547495174}, {-2.5404039840322423, -1.4898989547495174}, {-2.474747419702072, -1.4898989547495174}, {-2.4090908553719017, -1.4898989547495174}, {-2.3434342910417314, -1.4898989547495174}, {-2.277777726711561, -1.4898989547495174}, {-2.212121162381391, -1.4898989547495174}, {-2.1464645980512205, -1.4898989547495174}, {-2.08080803372105, -1.4898989547495174}, {-2.01515146939088, -1.4898989547495174}, {-2.9999999343434345, -1.424242390419347}, {-2.934343370013264, -1.424242390419347}, {-2.868686805683094, -1.424242390419347}, {-2.8030302413529236, -1.424242390419347}, {-2.7373736770227532, -1.424242390419347}, {-2.671717112692583, -1.424242390419347}, {-2.6060605483624126, -1.424242390419347}, {-2.5404039840322423, -1.424242390419347}, {-2.474747419702072, -1.424242390419347}, {-2.4090908553719017, -1.424242390419347}, {-2.3434342910417314, -1.424242390419347}, {-2.277777726711561, -1.424242390419347}, {-2.212121162381391, -1.424242390419347}, {-2.1464645980512205, -1.424242390419347}, {-2.9999999343434345, -1.3585858260891768}, {-2.934343370013264, -1.3585858260891768}, {-2.868686805683094, -1.3585858260891768}, {-2.8030302413529236, -1.3585858260891768}, {-2.7373736770227532, -1.3585858260891768}, {-2.671717112692583, -1.3585858260891768}, {-2.6060605483624126, -1.3585858260891768}, {-2.5404039840322423, -1.3585858260891768}, {-2.474747419702072, -1.3585858260891768}, {-2.4090908553719017, -1.3585858260891768}, {-2.3434342910417314, -1.3585858260891768}, {-2.277777726711561, -1.3585858260891768}, {-2.212121162381391, -1.3585858260891768}, {-2.9999999343434345, -1.2929292617590065}, {-2.934343370013264, -1.2929292617590065}, {-2.868686805683094, -1.2929292617590065}, {-2.8030302413529236, -1.2929292617590065}, {-2.7373736770227532, -1.2929292617590065}, {-2.671717112692583, -1.2929292617590065}, {-2.6060605483624126, -1.2929292617590065}, {-2.5404039840322423, -1.2929292617590065}, {-2.474747419702072, -1.2929292617590065}, {-2.4090908553719017, -1.2929292617590065}, {-2.3434342910417314, -1.2929292617590065}, {-2.9999999343434345, -1.2272726974288362}, {-2.934343370013264, -1.2272726974288362}, {-2.868686805683094, -1.2272726974288362}, {-2.8030302413529236, -1.2272726974288362}, {-2.7373736770227532, -1.2272726974288362}, {-2.671717112692583, -1.2272726974288362}, {-2.6060605483624126, -1.2272726974288362}, {-2.5404039840322423, -1.2272726974288362}, {-2.474747419702072, -1.2272726974288362}, {-2.9999999343434345, -1.1616161330986658}, {-2.934343370013264, -1.1616161330986658}, {-2.868686805683094, -1.1616161330986658}, {-2.8030302413529236, -1.1616161330986658}, {-2.7373736770227532, -1.1616161330986658}, {-2.671717112692583, -1.1616161330986658}, {-2.6060605483624126, -1.1616161330986658}, {-2.9999999343434345, -1.0959595687684955}, {-2.934343370013264, -1.0959595687684955}, {-2.868686805683094, -1.0959595687684955}, {-2.8030302413529236, -1.0959595687684955}, {-2.7373736770227532, -1.0959595687684955}, {-2.9999999343434345, -1.0303030044383252}, {-2.934343370013264, -1.0303030044383252}, {2.843434291041726, 1.0707070541271277}, {2.9090908553718964, 1.0707070541271277}, {2.646464598051215, 1.136363618457298}, {2.7121211623813855, 1.136363618457298}, {2.7777777267115558, 1.136363618457298}, {2.843434291041726, 1.136363618457298}, {2.5151514693908745, 1.2020201827874684}, {2.580808033721045, 1.2020201827874684}, {2.646464598051215, 1.2020201827874684}, {2.7121211623813855, 1.2020201827874684}, {2.7777777267115558, 1.2020201827874684}, {2.383838340730534, 1.2676767471176387}, {2.449494905060704, 1.2676767471176387}, {2.5151514693908745, 1.2676767471176387}, {2.580808033721045, 1.2676767471176387}, {2.646464598051215, 1.2676767471176387}, {2.7121211623813855, 1.2676767471176387}, {2.2525252120701933, 1.333333311447809}, {2.3181817764003636, 1.333333311447809}, {2.383838340730534, 1.333333311447809}, {2.449494905060704, 1.333333311447809}, {2.5151514693908745, 1.333333311447809}, {2.580808033721045, 1.333333311447809}, {2.646464598051215, 1.333333311447809}, {2.186868647740023, 1.3989898757779793}, {2.2525252120701933, 1.3989898757779793}, {2.3181817764003636, 1.3989898757779793}, {2.383838340730534, 1.3989898757779793}, {2.449494905060704, 1.3989898757779793}, {2.5151514693908745, 1.3989898757779793}, {2.580808033721045, 1.3989898757779793}, {2.0555555190796824, 1.4646464401081496}, {2.1212120834098527, 1.4646464401081496}, {2.186868647740023, 1.4646464401081496}, {2.2525252120701933, 1.4646464401081496}, {2.3181817764003636, 1.4646464401081496}, {2.383838340730534, 1.4646464401081496}, {2.449494905060704, 1.4646464401081496}, {2.5151514693908745, 1.4646464401081496}, {1.989898954749512, 1.53030300443832}, {2.0555555190796824, 1.53030300443832}, {2.1212120834098527, 1.53030300443832}, {2.186868647740023, 1.53030300443832}, {2.2525252120701933, 1.53030300443832}, {2.3181817764003636, 1.53030300443832}, {2.383838340730534, 1.53030300443832}, {2.449494905060704, 1.53030300443832}, {1.9242423904193418, 1.5959595687684902}, {1.989898954749512, 1.5959595687684902}, {2.0555555190796824, 1.5959595687684902}, {2.1212120834098527, 1.5959595687684902}, {2.186868647740023, 1.5959595687684902}, {2.2525252120701933, 1.5959595687684902}, {2.3181817764003636, 1.5959595687684902}, {2.383838340730534, 1.5959595687684902}, {1.8585858260891714, 1.6616161330986605}, {1.9242423904193418, 1.6616161330986605}, {1.989898954749512, 1.6616161330986605}, {2.0555555190796824, 1.6616161330986605}, {2.1212120834098527, 1.6616161330986605}, {2.186868647740023, 1.6616161330986605}, {2.2525252120701933, 1.6616161330986605}, {2.3181817764003636, 1.6616161330986605}, {1.7929292617590011, 1.7272726974288308}, {1.8585858260891714, 1.7272726974288308}, {1.9242423904193418, 1.7272726974288308}, {1.989898954749512, 1.7272726974288308}, {2.0555555190796824, 1.7272726974288308}, {2.1212120834098527, 1.7272726974288308}, {2.186868647740023, 1.7272726974288308}, {2.2525252120701933, 1.7272726974288308}, {1.7272726974288308, 1.7929292617590011}, {1.7929292617590011, 1.7929292617590011}, {1.8585858260891714, 1.7929292617590011}, {1.9242423904193418, 1.7929292617590011}, {1.989898954749512, 1.7929292617590011}, {2.0555555190796824, 1.7929292617590011}, {2.1212120834098527, 1.7929292617590011}, {2.186868647740023, 1.7929292617590011}, {1.6616161330986605, 1.8585858260891714}, {1.7272726974288308, 1.8585858260891714}, {1.7929292617590011, 1.8585858260891714}, {1.8585858260891714, 1.8585858260891714}, {1.9242423904193418, 1.8585858260891714}, {1.989898954749512, 1.8585858260891714}, {2.0555555190796824, 1.8585858260891714}, {2.1212120834098527, 1.8585858260891714}, {1.5959595687684902, 1.9242423904193418}, {1.6616161330986605, 1.9242423904193418}, {1.7272726974288308, 1.9242423904193418}, {1.7929292617590011, 1.9242423904193418}, {1.8585858260891714, 1.9242423904193418}, {1.9242423904193418, 1.9242423904193418}, {1.989898954749512, 1.9242423904193418}, {2.0555555190796824, 1.9242423904193418}, {1.53030300443832, 1.989898954749512}, {1.5959595687684902, 1.989898954749512}, {1.6616161330986605, 1.989898954749512}, {1.7272726974288308, 1.989898954749512}, {1.7929292617590011, 1.989898954749512}, {1.8585858260891714, 1.989898954749512}, {1.9242423904193418, 1.989898954749512}, {1.989898954749512, 1.989898954749512}, {1.4646464401081496, 2.0555555190796824}, {1.53030300443832, 2.0555555190796824}, {1.5959595687684902, 2.0555555190796824}, {1.6616161330986605, 2.0555555190796824}, {1.7272726974288308, 2.0555555190796824}, {1.7929292617590011, 2.0555555190796824}, {1.8585858260891714, 2.0555555190796824}, {1.9242423904193418, 2.0555555190796824}, {1.4646464401081496, 2.1212120834098527}, {1.53030300443832, 2.1212120834098527}, {1.5959595687684902, 2.1212120834098527}, {1.6616161330986605, 2.1212120834098527}, {1.7272726974288308, 2.1212120834098527}, {1.7929292617590011, 2.1212120834098527}, {1.8585858260891714, 2.1212120834098527}, {1.3989898757779793, 2.186868647740023}, {1.4646464401081496, 2.186868647740023}, {1.53030300443832, 2.186868647740023}, {1.5959595687684902, 2.186868647740023}, {1.6616161330986605, 2.186868647740023}, {1.7272726974288308, 2.186868647740023}, {1.7929292617590011, 2.186868647740023}, {1.333333311447809, 2.2525252120701933}, {1.3989898757779793, 2.2525252120701933}, {1.4646464401081496, 2.2525252120701933}, {1.53030300443832, 2.2525252120701933}, {1.5959595687684902, 2.2525252120701933}, {1.6616161330986605, 2.2525252120701933}, {1.7272726974288308, 2.2525252120701933}, {1.333333311447809, 2.3181817764003636}, {1.3989898757779793, 2.3181817764003636}, {1.4646464401081496, 2.3181817764003636}, {1.53030300443832, 2.3181817764003636}, {1.5959595687684902, 2.3181817764003636}, {1.6616161330986605, 2.3181817764003636}, {1.2676767471176387, 2.383838340730534}, {1.333333311447809, 2.383838340730534}, {1.3989898757779793, 2.383838340730534}, {1.4646464401081496, 2.383838340730534}, {1.53030300443832, 2.383838340730534}, {1.5959595687684902, 2.383838340730534}, {1.2676767471176387, 2.449494905060704}, {1.333333311447809, 2.449494905060704}, {1.3989898757779793, 2.449494905060704}, {1.4646464401081496, 2.449494905060704}, {1.53030300443832, 2.449494905060704}, {1.2020201827874684, 2.5151514693908745}, {1.2676767471176387, 2.5151514693908745}, {1.333333311447809, 2.5151514693908745}, {1.3989898757779793, 2.5151514693908745}, {1.4646464401081496, 2.5151514693908745}, {1.2020201827874684, 2.580808033721045}, {1.2676767471176387, 2.580808033721045}, {1.333333311447809, 2.580808033721045}, {1.3989898757779793, 2.580808033721045}, {1.136363618457298, 2.646464598051215}, {1.2020201827874684, 2.646464598051215}, {1.2676767471176387, 2.646464598051215}, {1.333333311447809, 2.646464598051215}, {1.136363618457298, 2.7121211623813855}, {1.2020201827874684, 2.7121211623813855}, {1.2676767471176387, 2.7121211623813855}, {1.136363618457298, 2.7777777267115558}, {1.2020201827874684, 2.7777777267115558}, {1.0707070541271277, 2.843434291041726}, {1.136363618457298, 2.843434291041726}, {1.0707070541271277, 2.9090908553718964}, {-1.0631312866034104, -2.9015150878481792}, {-1.0631312866034104, -2.8358585235180085}, {-1.1287878509335807, -2.704545394857668}, {-1.194444415263751, -2.5732322661973273}, {-1.2601009795939213, -2.4419191375369866}, {-1.3257575439240916, -2.310606008876646}, {-1.391414108254262, -2.1792928802163054}, {-1.4570706725844322, -2.1136363158861355}, {-1.424242390419347, -2.1136363158861355}, {-1.5227272369146025, -1.9823231872257947}, {-1.5883838012447729, -1.9166666228956244}, {-1.6540403655749432, -1.851010058565454}, {-1.621212083409858, -1.851010058565454}, {-1.7196969299051135, -1.7853534942352838}, {-1.6868686477400283, -1.7853534942352838}, {-1.7853534942352838, -1.7196969299051135}, {-1.7525252120701986, -1.7196969299051135}, {-1.851010058565454, -1.6540403655749432}, {-1.818181776400369, -1.6540403655749432}, {-1.9166666228956244, -1.5883838012447729}, {-1.9823231872257947, -1.5227272369146025}, {-2.1136363158861355, -1.4570706725844322}, {-2.1792928802163054, -1.391414108254262}, {-2.310606008876646, -1.3257575439240916}, {-2.4419191375369866, -1.2601009795939213}, {-2.5732322661973273, -1.194444415263751}, {-2.704545394857668, -1.1287878509335807}, {-2.9015150878481792, -1.0631312866034104}, {-2.8358585235180085, -1.0631312866034104}, {2.8106060088766407, 1.103535336292213}, {2.9419191375369813, 1.0378787719620426}, {2.61363631588613, 1.1691919006223832}, {2.744949444546471, 1.103535336292213}, {2.7777777267115558, 1.103535336292213}, {2.8762625732068114, 1.103535336292213}, {2.4823231872257896, 1.2348484649525535}, {2.580808033721045, 1.1691919006223832}, {2.8106060088766407, 1.1691919006223832}, {2.351010058565449, 1.3005050292827238}, {2.449494905060704, 1.2348484649525535}, {2.744949444546471, 1.2348484649525535}, {2.2196969299051084, 1.3661615936128941}, {2.3181817764003636, 1.3005050292827238}, {2.6792928802163, 1.3005050292827238}, {2.1540403655749376, 1.4318181579430644}, {2.61363631588613, 1.3661615936128941}, {2.022727236914597, 1.4974747222732347}, {2.1212120834098527, 1.4318181579430644}, {2.5479797515559595, 1.4318181579430644}, {1.957070672584427, 1.563131286603405}, {2.4823231872257896, 1.4974747222732347}, {1.9242423904193418, 1.563131286603405}, {1.8914141082542566, 1.6287878509335754}, {2.416666622895619, 1.563131286603405}, {1.8585858260891714, 1.6287878509335754}, {1.8257575439240863, 1.6944444152637457}, {2.351010058565449, 1.6287878509335754}, {1.7929292617590011, 1.6944444152637457}, {1.760100979593916, 1.760100979593916}, {2.2853534942352782, 1.6944444152637457}, {1.7272726974288308, 1.760100979593916}, {1.6944444152637457, 1.8257575439240863}, {2.2196969299051084, 1.760100979593916}, {1.6616161330986605, 1.8257575439240863}, {1.6287878509335754, 1.8914141082542566}, {2.1540403655749376, 1.8257575439240863}, {1.5959595687684902, 1.8914141082542566}, {1.563131286603405, 1.957070672584427}, {2.0883838012447677, 1.8914141082542566}, {1.4974747222732347, 2.022727236914597}, {2.022727236914597, 1.957070672584427}, {1.957070672584427, 2.022727236914597}, {1.4318181579430644, 2.1540403655749376}, {1.8914141082542566, 2.0883838012447677}, {1.3989898757779793, 2.1540403655749376}, {1.3661615936128941, 2.2196969299051084}, {1.8257575439240863, 2.1540403655749376}, {1.760100979593916, 2.2196969299051084}, {1.3005050292827238, 2.351010058565449}, {1.6944444152637457, 2.2853534942352782}, {1.6287878509335754, 2.351010058565449}, {1.2348484649525535, 2.4823231872257896}, {1.563131286603405, 2.416666622895619}, {1.4974747222732347, 2.4823231872257896}, {1.1691919006223832, 2.61363631588613}, {1.4318181579430644, 2.5479797515559595}, {1.3661615936128941, 2.61363631588613}, {1.103535336292213, 2.744949444546471}, {1.3005050292827238, 2.6792928802163}, {1.103535336292213, 2.8106060088766407}, {1.2348484649525535, 2.744949444546471}, {1.0707070541271277, 2.8106060088766407}, {1.1691919006223832, 2.8106060088766407}, {1.0378787719620426, 2.9419191375369813}, {1.103535336292213, 2.8762625732068114}, {-1.0631312866034104, -2.868686805683094}, {-1.1287878509335807, -2.671717112692583}, {-1.194444415263751, -2.5404039840322423}, {-1.2601009795939213, -2.4090908553719017}, {-1.3257575439240916, -2.277777726711561}, {-1.4570706725844322, -2.08080803372105}, {-1.6540403655749432, -1.818181776400369}, {-1.7196969299051135, -1.7525252120701986}, {-1.7853534942352838, -1.6868686477400283}, {-1.851010058565454, -1.621212083409858}, {-2.08080803372105, -1.4570706725844322}, {-2.1136363158861355, -1.424242390419347}, {-2.277777726711561, -1.3257575439240916}, {-2.4090908553719017, -1.2601009795939213}, {-2.5404039840322423, -1.194444415263751}, {-2.671717112692583, -1.1287878509335807}, {-2.868686805683094, -1.0631312866034104}, {2.8106060088766407, 1.0707070541271277}, {2.9090908553718964, 1.0378787719620426}, {2.1540403655749376, 1.3989898757779793}, {1.8914141082542566, 1.5959595687684902}, {1.8257575439240863, 1.6616161330986605}, {1.760100979593916, 1.7272726974288308}, {1.6944444152637457, 1.7929292617590011}, {1.6287878509335754, 1.8585858260891714}, {1.563131286603405, 1.9242423904193418}, {1.4318181579430644, 2.1212120834098527}, {1.3005050292827238, 2.3181817764003636}, {1.2348484649525535, 2.449494905060704}, {1.1691919006223832, 2.580808033721045}, {1.103535336292213, 2.7777777267115558}, {1.0378787719620426, 2.9090908553718964}, {-1.046717145520868, -2.8851009467656366}, {-1.1780302741812085, -2.556818125114785}, {-1.2436868385113788, -2.4255049964544444}, {-1.3093434028415492, -2.294191867794104}, {-1.4406565315018898, -2.097222174803593}, {-1.6376262244924007, -1.8345959174829116}, {-1.703282788822571, -1.7689393531527413}, {-1.7689393531527413, -1.703282788822571}, {-1.8345959174829116, -1.6376262244924007}, {-2.097222174803593, -1.4406565315018898}, {-2.294191867794104, -1.3093434028415492}, {-2.4255049964544444, -1.2436868385113788}, {-2.556818125114785, -1.1780302741812085}, {-2.8851009467656366, -1.046717145520868}, {2.1704545066574803, 1.3825757346954366}, {1.907828249336799, 1.5795454276859475}, {1.8421716850066288, 1.6452019920161178}, {1.7765151206764584, 1.7108585563462881}, {1.7108585563462881, 1.7765151206764584}, {1.6452019920161178, 1.8421716850066288}, {1.5795454276859475, 1.907828249336799}, {1.3825757346954366, 2.1704545066574803}, {-1.6704545066574856, -1.8017676353178262}, {-1.736111070987656, -1.736111070987656}, {-1.8017676353178262, -1.6704545066574856}, {2.7941918677940984, 1.0871211952096704}, {2.465909046143247, 1.218434323870011}, {2.1376262244923954, 1.415404016860522}, {1.9406565315018844, 1.5467171455208626}, {1.8749999671717141, 1.612373709851033}, {1.8093434028415438, 1.6780302741812032}, {1.7436868385113735, 1.7436868385113735}, {1.6780302741812032, 1.8093434028415438}, {1.612373709851033, 1.8749999671717141}, {1.5467171455208626, 1.9406565315018844}, {1.415404016860522, 2.1376262244923954}, {1.218434323870011, 2.465909046143247}, {1.0871211952096704, 2.7941918677940984}, {1.054292913044585, 2.925504996454439}, {1.0707070541271277, 2.925504996454439}, {2.8762625732068114, 1.0707070541271277}, {1.0707070541271277, 2.8762625732068114}, {1.054292913044585, 2.8926767142893537}, {2.8598484321242688, 1.054292913044585}, {2.8926767142893537, 1.0871211952096704}, {2.8926767142893537, 1.103535336292213}, {1.054292913044585, 2.8598484321242688}, {2.8926767142893537, 1.054292913044585}, {2.925504996454439, 1.054292913044585}, {2.925504996454439, 1.0707070541271277}, {1.0871211952096704, 2.8926767142893537}, {1.0871211952096704, 2.9090908553718964}, {1.103535336292213, 2.8926767142893537}, {2.9090908553718964, 1.0871211952096704}, {2.8106060088766407, 1.136363618457298}, {2.8270201499591834, 1.1527777595398407}, {2.843434291041726, 1.1527777595398407}, {1.103535336292213, 2.843434291041726}, {1.1199494773747554, 2.8598484321242688}, {1.136363618457298, 2.8598484321242688}, {2.9090908553718964, 1.054292913044585}, {2.8926767142893537, 1.0707070541271277}, {2.6792928802163, 1.1691919006223832}, {2.6792928802163, 1.136363618457298}, {2.5479797515559595, 1.2348484649525535}, {2.5479797515559595, 1.2020201827874684}, {2.416666622895619, 1.3005050292827238}, {2.416666622895619, 1.2676767471176387}, {2.2853534942352782, 1.3661615936128941}, {2.2853534942352782, 1.333333311447809}, {2.0883838012447677, 1.4974747222732347}, {2.0883838012447677, 1.4646464401081496}, {1.4974747222732347, 2.0883838012447677}, {1.4646464401081496, 2.0883838012447677}, {1.448232299025607, 2.10479794232731}, {1.3661615936128941, 2.2853534942352782}, {1.333333311447809, 2.2853534942352782}, {1.3169191703652663, 2.301767635317821}, {1.3005050292827238, 2.416666622895619}, {1.2676767471176387, 2.416666622895619}, {1.251262606035096, 2.4330807639781615}, {1.2348484649525535, 2.5479797515559595}, {1.2020201827874684, 2.5479797515559595}, {1.1856060417049257, 2.564393892638502}, {1.1691919006223832, 2.6792928802163}, {1.136363618457298, 2.6792928802163}, {1.1199494773747554, 2.6957070212988428}, {-1.0631312866034104, -2.967171652178349}, {-1.0303030044383252, -2.967171652178349}, {-1.0138888633557825, -2.983585793260892}, {-1.1287878509335807, -2.7702019591878386}, {-1.0959595687684955, -2.7702019591878386}, {-1.0795454276859529, -2.786616100270381}, {-1.194444415263751, -2.638888830527498}, {-1.1616161330986658, -2.638888830527498}, {-1.1452019920161232, -2.6553029716100403}, {-1.1452019920161232, -2.6224746894449553}, {-1.2601009795939213, -2.5075757018671574}, {-1.2272726974288362, -2.5075757018671574}, {-1.2108585563462935, -2.5239898429496996}, {-1.2108585563462935, -2.4911615607846147}, {-1.3257575439240916, -2.3762625732068168}, {-1.2929292617590065, -2.3762625732068168}, {-1.2765151206764638, -2.392676714289359}, {-1.2765151206764638, -2.359848432124274}, {-1.391414108254262, -2.244949444546476}, {-1.3585858260891768, -2.244949444546476}, {-1.342171685006634, -2.2613635856290184}, {-1.5227272369146025, -2.047979751555965}, {-1.4898989547495174, -2.047979751555965}, {-1.4734848136669747, -2.0643938926385075}, {-2.047979751555965, -1.5227272369146025}, {-2.047979751555965, -1.4898989547495174}, {-2.0643938926385075, -1.4734848136669747}, {-2.244949444546476, -1.391414108254262}, {-2.244949444546476, -1.3585858260891768}, {-2.2613635856290184, -1.342171685006634}, {-2.3762625732068168, -1.3257575439240916}, {-2.3762625732068168, -1.2929292617590065}, {-2.392676714289359, -1.2765151206764638}, {-2.359848432124274, -1.2765151206764638}, {-2.5075757018671574, -1.2601009795939213}, {-2.5075757018671574, -1.2272726974288362}, {-2.5239898429496996, -1.2108585563462935}, {-2.4911615607846147, -1.2108585563462935}, {-2.638888830527498, -1.194444415263751}, {-2.638888830527498, -1.1616161330986658}, {-2.6553029716100403, -1.1452019920161232}, {-2.6224746894449553, -1.1452019920161232}, {-2.7702019591878386, -1.1287878509335807}, {-2.7702019591878386, -1.0959595687684955}, {-2.786616100270381, -1.0795454276859529}, {-2.967171652178349, -1.0631312866034104}, {-2.967171652178349, -1.0303030044383252}, {-2.983585793260892, -1.0138888633557825}, {-2.9999999343434345, -1.0138888633557825}, {2.958333278619524, 1.0214646308795001}, {2.761363585629013, 1.0871211952096704}, {2.531565610473417, 1.1856060417049257}, {2.564393892638502, 1.1856060417049257}, {2.8270201499591834, 1.1691919006223832}, {2.4002524818130766, 1.251262606035096}, {2.4330807639781615, 1.251262606035096}, {2.301767635317821, 1.3169191703652663}, {2.071969660162225, 1.448232299025607}, {2.10479794232731, 1.448232299025607}, {1.4974747222732347, 2.0555555190796824}, {1.4810605811906923, 2.0391413779971397}, {1.448232299025607, 2.071969660162225}, {1.3661615936128941, 2.2525252120701933}, {1.3497474525303517, 2.2361110709876506}, {1.3005050292827238, 2.383838340730534}, {1.2840908882001814, 2.3674241996479912}, {1.2840908882001814, 2.351010058565449}, {1.251262606035096, 2.4002524818130766}, {1.2348484649525535, 2.5151514693908745}, {1.218434323870011, 2.498737328308332}, {1.218434323870011, 2.4823231872257896}, {1.1856060417049257, 2.531565610473417}, {1.1691919006223832, 2.646464598051215}, {1.1527777595398407, 2.6300504569686725}, {1.1527777595398407, 2.61363631588613}, {1.0871211952096704, 2.761363585629013}, {1.0214646308795001, 2.958333278619524}, {1.1199494773747554, 2.8762625732068114}, {-2.01515146939088, -1.5227272369146025}, {-1.9987373283083372, -1.50631309583206}, {-2.212121162381391, -1.391414108254262}, {-2.195707021298848, -1.3749999671717195}, {-2.3434342910417314, -1.3257575439240916}, {-2.3270201499591887, -1.3093434028415492}, {-2.3270201499591887, -1.2929292617590065}, {-2.310606008876646, -1.3093434028415492}, {-2.474747419702072, -1.2601009795939213}, {-2.4583332786195293, -1.2436868385113788}, {-2.4583332786195293, -1.2272726974288362}, {-2.4419191375369866, -1.2436868385113788}, {-2.6060605483624126, -1.194444415263751}, {-2.58964640727987, -1.1780302741812085}, {-2.58964640727987, -1.1616161330986658}, {-2.5732322661973273, -1.1780302741812085}, {-2.7373736770227532, -1.1287878509335807}, {-2.7209595359402106, -1.1123737098510382}, {-2.704545394857668, -1.1123737098510382}, {-2.868686805683094, -1.046717145520868}, {-2.934343370013264, -1.0631312866034104}, {-2.9179292289307215, -1.046717145520868}, {-2.9179292289307215, -1.0303030044383252}, {-2.9015150878481792, -1.046717145520868}, {2.9419191375369813, 1.054292913044585}, {2.6957070212988428, 1.1199494773747554}, {2.843434291041726, 1.103535336292213}, {2.8598484321242688, 1.1199494773747554}, {2.8598484321242688, 1.136363618457298}, {2.8762625732068114, 1.1199494773747554}, {1.0871211952096704, 2.7777777267115558}, {1.136363618457298, 2.8106060088766407}, {1.1527777595398407, 2.8270201499591834}, {1.1527777595398407, 2.843434291041726}, {1.1691919006223832, 2.8270201499591834}, {-1.0631312866034104, -2.934343370013264}, {-1.046717145520868, -2.9179292289307215}, {-1.1287878509335807, -2.7373736770227532}, {-1.1123737098510382, -2.7209595359402106}, {-1.194444415263751, -2.6060605483624126}, {-1.1780302741812085, -2.58964640727987}, {-1.2601009795939213, -2.474747419702072}, {-1.2436868385113788, -2.4583332786195293}, {-1.3257575439240916, -2.3434342910417314}, {-1.3093434028415492, -2.3270201499591887}, {-1.391414108254262, -2.212121162381391}, {-1.3749999671717195, -2.195707021298848}, {-1.5227272369146025, -2.01515146939088}, {-1.50631309583206, -1.9987373283083372}, {-1.5883838012447729, -1.9823231872257947}, {-1.5883838012447729, -1.9494949050607095}, {-1.5719696601622304, -1.9330807639781669}, {-1.9166666228956244, -1.6540403655749432}, {-1.9166666228956244, -1.621212083409858}, {-1.900252481813082, -1.6047979423273153}, {-1.9823231872257947, -1.5883838012447729}, {-1.9823231872257947, -1.5555555190796877}, {-1.9659090461432522, -1.539141377997145}, {-2.1792928802163054, -1.4570706725844322}, {-2.1792928802163054, -1.424242390419347}, {-2.162878739133763, -1.4078282493368044}, {-2.8358585235180085, -1.1287878509335807}, {-2.8358585235180085, -1.0959595687684955}, {-2.8194443824354662, -1.0795454276859529}, {2.646464598051215, 1.1691919006223832}, {2.6300504569686725, 1.1527777595398407}, {2.8598484321242688, 1.0871211952096704}, {2.8762625732068114, 1.0871211952096704}, {2.8844696437480826, 1.0953282657509416}, {2.5151514693908745, 1.2348484649525535}, {2.498737328308332, 1.218434323870011}, {2.383838340730534, 1.3005050292827238}, {2.3674241996479912, 1.2840908882001814}, {2.744949444546471, 1.1691919006223832}, {2.744949444546471, 1.2020201827874684}, {2.761363585629013, 1.218434323870011}, {2.2525252120701933, 1.3661615936128941}, {2.2361110709876506, 1.3497474525303517}, {2.6792928802163, 1.2348484649525535}, {2.6792928802163, 1.2676767471176387}, {2.6957070212988428, 1.2840908882001814}, {2.61363631588613, 1.3005050292827238}, {2.61363631588613, 1.333333311447809}, {2.6300504569686725, 1.3497474525303517}, {2.0555555190796824, 1.4974747222732347}, {2.0391413779971397, 1.4810605811906923}, {2.5479797515559595, 1.3661615936128941}, {2.5479797515559595, 1.3989898757779793}, {2.564393892638502, 1.415404016860522}, {2.022727236914597, 1.563131286603405}, {1.989898954749512, 1.563131286603405}, {1.9734848136669694, 1.5467171455208626}, {2.4823231872257896, 1.4318181579430644}, {2.4823231872257896, 1.4646464401081496}, {2.498737328308332, 1.4810605811906923}, {2.416666622895619, 1.4974747222732347}, {2.416666622895619, 1.53030300443832}, {2.4330807639781615, 1.5467171455208626}, {2.351010058565449, 1.563131286603405}, {2.351010058565449, 1.5959595687684902}, {2.3674241996479912, 1.612373709851033}, {2.2853534942352782, 1.6287878509335754}, {2.2853534942352782, 1.6616161330986605}, {2.301767635317821, 1.6780302741812032}, {2.2196969299051084, 1.6944444152637457}, {2.2196969299051084, 1.7272726974288308}, {2.2361110709876506, 1.7436868385113735}, {2.1540403655749376, 1.760100979593916}, {2.1540403655749376, 1.7929292617590011}, {2.1704545066574803, 1.8093434028415438}, {2.0883838012447677, 1.8257575439240863}, {2.0883838012447677, 1.8585858260891714}, {2.10479794232731, 1.8749999671717141}, {1.563131286603405, 2.022727236914597}, {1.53030300443832, 2.022727236914597}, {1.5138888633557772, 2.0063130958320547}, {2.022727236914597, 1.8914141082542566}, {2.022727236914597, 1.9242423904193418}, {2.0391413779971397, 1.9406565315018844}, {1.957070672584427, 1.957070672584427}, {1.957070672584427, 1.989898954749512}, {1.9734848136669694, 2.0063130958320547}, {1.8914141082542566, 2.022727236914597}, {1.8914141082542566, 2.0555555190796824}, {1.907828249336799, 2.071969660162225}, {1.4318181579430644, 2.2196969299051084}, {1.3989898757779793, 2.2196969299051084}, {1.3825757346954366, 2.2032827888225657}, {1.8257575439240863, 2.0883838012447677}, {1.8257575439240863, 2.1212120834098527}, {1.8421716850066288, 2.1376262244923954}, {1.760100979593916, 2.1540403655749376}, {1.760100979593916, 2.186868647740023}, {1.7765151206764584, 2.2032827888225657}, {1.6944444152637457, 2.2196969299051084}, {1.6944444152637457, 2.2525252120701933}, {1.7108585563462881, 2.268939353152736}, {1.6287878509335754, 2.2853534942352782}, {1.6287878509335754, 2.3181817764003636}, {1.6452019920161178, 2.3345959174829063}, {1.563131286603405, 2.351010058565449}, {1.563131286603405, 2.383838340730534}, {1.5795454276859475, 2.4002524818130766}, {1.4974747222732347, 2.416666622895619}, {1.4974747222732347, 2.449494905060704}, {1.5138888633557772, 2.465909046143247}, {1.4318181579430644, 2.4823231872257896}, {1.4318181579430644, 2.5151514693908745}, {1.448232299025607, 2.531565610473417}, {1.3661615936128941, 2.5479797515559595}, {1.3661615936128941, 2.580808033721045}, {1.3825757346954366, 2.5972221748035875}, {1.1691919006223832, 2.744949444546471}, {1.136363618457298, 2.744949444546471}, {1.1199494773747554, 2.728535303463928}, {1.3005050292827238, 2.61363631588613}, {1.3005050292827238, 2.646464598051215}, {1.3169191703652663, 2.662878739133758}, {1.2348484649525535, 2.6792928802163}, {1.2348484649525535, 2.7121211623813855}, {1.251262606035096, 2.728535303463928}, {1.1691919006223832, 2.7777777267115558}, {1.1856060417049257, 2.7941918677940984}, {1.4810605811906923, 2.071969660162225}, {1.3497474525303517, 2.268939353152736}, {1.2840908882001814, 2.4002524818130766}, {1.218434323870011, 2.531565610473417}, {1.1527777595398407, 2.662878739133758}, {2.2196969299051084, 1.4318181579430644}, {2.2196969299051084, 1.3989898757779793}, {2.022727236914597, 1.53030300443832}, {2.0063130958320547, 1.5138888633557772}, {1.563131286603405, 1.989898954749512}, {1.5467171455208626, 1.9734848136669694}, {-1.1287878509335807, -2.8358585235180085}, {-1.0959595687684955, -2.8358585235180085}, {-1.0795454276859529, -2.8194443824354662}, {-1.4570706725844322, -2.1792928802163054}, {-1.424242390419347, -2.1792928802163054}, {-1.4078282493368044, -2.162878739133763}, {-1.5555555190796877, -1.9823231872257947}, {-1.539141377997145, -1.9659090461432522}, {-1.6540403655749432, -1.9166666228956244}, {-1.621212083409858, -1.9166666228956244}, {-1.6047979423273153, -1.900252481813082}, {-1.9494949050607095, -1.5883838012447729}, {-1.9330807639781669, -1.5719696601622304}, {2.744949444546471, 1.136363618457298}, {2.728535303463928, 1.1199494773747554}, {2.7777777267115558, 1.1691919006223832}, {2.7941918677940984, 1.1856060417049257}, {2.7121211623813855, 1.2348484649525535}, {2.728535303463928, 1.251262606035096}, {2.646464598051215, 1.3005050292827238}, {2.662878739133758, 1.3169191703652663}, {2.580808033721045, 1.3661615936128941}, {2.5972221748035875, 1.3825757346954366}, {2.5151514693908745, 1.4318181579430644}, {2.531565610473417, 1.448232299025607}, {2.449494905060704, 1.4974747222732347}, {2.465909046143247, 1.5138888633557772}, {2.383838340730534, 1.563131286603405}, {2.4002524818130766, 1.5795454276859475}, {2.3181817764003636, 1.6287878509335754}, {2.3345959174829063, 1.6452019920161178}, {2.2525252120701933, 1.6944444152637457}, {2.268939353152736, 1.7108585563462881}, {2.186868647740023, 1.760100979593916}, {2.2032827888225657, 1.7765151206764584}, {2.1212120834098527, 1.8257575439240863}, {2.1376262244923954, 1.8421716850066288}, {2.0555555190796824, 1.8914141082542566}, {2.071969660162225, 1.907828249336799}, {1.989898954749512, 1.957070672584427}, {2.0063130958320547, 1.9734848136669694}, {1.9242423904193418, 2.022727236914597}, {1.9406565315018844, 2.0391413779971397}, {1.8585858260891714, 2.0883838012447677}, {1.8749999671717141, 2.10479794232731}, {1.7929292617590011, 2.1540403655749376}, {1.8093434028415438, 2.1704545066574803}, {1.7272726974288308, 2.2196969299051084}, {1.7436868385113735, 2.2361110709876506}, {1.6616161330986605, 2.2853534942352782}, {1.6780302741812032, 2.301767635317821}, {1.5959595687684902, 2.351010058565449}, {1.612373709851033, 2.3674241996479912}, {1.53030300443832, 2.416666622895619}, {1.5467171455208626, 2.4330807639781615}, {1.4646464401081496, 2.4823231872257896}, {1.4810605811906923, 2.498737328308332}, {1.3989898757779793, 2.5479797515559595}, {1.415404016860522, 2.564393892638502}, {1.333333311447809, 2.61363631588613}, {1.3497474525303517, 2.6300504569686725}, {1.2676767471176387, 2.6792928802163}, {1.2840908882001814, 2.6957070212988428}, {1.2020201827874684, 2.744949444546471}, {1.218434323870011, 2.761363585629013}, {2.7941918677940984, 1.1527777595398407}, {2.8106060088766407, 1.1527777595398407}, {2.0063130958320547, 1.5467171455208626}, {1.5467171455208626, 2.0063130958320547}, {1.0871211952096704, 2.8598484321242688}, {1.103535336292213, 2.8598484321242688}, {2.7121211623813855, 1.1691919006223832}, {2.6957070212988428, 1.1527777595398407}, {2.2361110709876506, 1.3825757346954366}, {1.5138888633557772, 2.0391413779971397}, {1.4974747222732347, 2.0391413779971397}, {1.3825757346954366, 2.2361110709876506}, {1.3661615936128941, 2.2361110709876506}, {1.4318181579430644, 2.186868647740023}, {1.415404016860522, 2.2032827888225657}, {1.1691919006223832, 2.7121211623813855}, {1.1527777595398407, 2.728535303463928}, {2.61363631588613, 1.2348484649525535}, {2.580808033721045, 1.2348484649525535}, {2.564393892638502, 1.218434323870011}, {2.4823231872257896, 1.3005050292827238}, {2.449494905060704, 1.3005050292827238}, {2.4330807639781615, 1.2840908882001814}, {2.351010058565449, 1.3661615936128941}, {2.3181817764003636, 1.3661615936128941}, {2.301767635317821, 1.3497474525303517}, {2.1540403655749376, 1.4974747222732347}, {2.1212120834098527, 1.4974747222732347}, {2.10479794232731, 1.4810605811906923}, {2.2853534942352782, 1.4318181579430644}, {2.2525252120701933, 1.4318181579430644}, {2.2361110709876506, 1.415404016860522}, {1.3661615936128941, 2.351010058565449}, {1.333333311447809, 2.351010058565449}, {1.3169191703652663, 2.3674241996479912}, {1.3005050292827238, 2.4823231872257896}, {1.2676767471176387, 2.4823231872257896}, {1.251262606035096, 2.498737328308332}, {1.2348484649525535, 2.61363631588613}, {1.2020201827874684, 2.61363631588613}, {1.1856060417049257, 2.6300504569686725}, {2.61363631588613, 1.2020201827874684}, {2.5972221748035875, 1.218434323870011}, {2.4823231872257896, 1.2676767471176387}, {2.465909046143247, 1.2840908882001814}, {2.351010058565449, 1.333333311447809}, {2.3345959174829063, 1.3497474525303517}, {2.1540403655749376, 1.4646464401081496}, {2.1376262244923954, 1.4810605811906923}, {1.3169191703652663, 2.3345959174829063}, {1.251262606035096, 2.465909046143247}, {1.1856060417049257, 2.5972221748035875}, {2.2853534942352782, 1.3989898757779793}, {2.268939353152736, 1.415404016860522}, {1.3661615936128941, 2.3181817764003636}, {1.3497474525303517, 2.3345959174829063}, {1.3005050292827238, 2.449494905060704}, {1.2840908882001814, 2.465909046143247}, {1.2348484649525535, 2.580808033721045}, {1.218434323870011, 2.5972221748035875}, {-1.0000073729480856, -2.9999999343434345}, {-1.0303030044383252, -2.9117578965901174}, {-1.0459477326576239, -2.868686805683094}, {-1.0959595687684955, -2.7373416181534513}, {-1.122889018982042, -2.671717112692583}, {-1.1616161330986658, -2.582721691510672}, {-1.1809796901569778, -2.5404039840322423}, {-1.2272726974288362, -2.444451788211832}, {-1.2454821351922818, -2.4090908553719017}, {-1.2929292617590065, -2.3203198462751033}, {-1.3172940024284054, -2.277777726711561}, {-1.3585858260891768, -2.20827409806517}, {-1.4419388862739635, -2.08080803372105}, {-1.4898989547495174, -2.0135805847950894}, {-1.5555555190796877, -1.9287207577531165}, {-1.6501933012587222, -1.818181776400369}, {-1.7118745657954642, -1.7525252120701986}, {-1.7785570139432934, -1.6868686477400283}, {-1.8504810872219737, -1.621212083409858}, {-1.8838383407305392, -1.5927438074698235}, {-1.9494949050607095, -1.5388849070427302}, {-2.10639101142392, -1.424242390419347}, {-2.01515146939088, -1.488744835454651}, {-2.1464645980512205, -1.3978258821146303}, {-2.212121162381391, -1.3562775874994442}, {-2.3434342910417314, -1.2803621849926845}, {-2.474747419702072, -1.2122691465955744}, {-2.6060605483624126, -1.151229059444869}, {-2.8030302413529236, -1.070280414457721}, {-2.7373736770227532, -1.0959435393338446}, {-2.934343370013264, -1.022480640328676}, {2.9090908553718964, 1.0314669981016742}, {2.6400528241908465, 1.136363618457298}, {2.7777777267115558, 1.080196479440473}, {2.49591614780977, 1.2020201827874684}, {2.580808033721045, 1.1624595380689966}, {2.366654786784747, 1.2676767471176387}, {2.449494905060704, 1.2248460977303792}, {2.7777777267115558, 1.2221531527090246}, {2.2502169734804602, 1.333333311447809}, {2.3181817764003636, 1.2942214908995628}, {2.7121211623813855, 1.287809717039195}, {2.646464598051215, 1.3534662813693652}, {2.0483102146174668, 1.4646464401081496}, {2.1212120834098527, 1.4143140153042593}, {2.580808033721045, 1.4191228456995355}, {1.9604047949918186, 1.53030300443832}, {2.5151514693908745, 1.4847794100297058}, {1.9242423904193418, 1.559284222287184}, {2.449494905060704, 1.5504359743598761}, {1.8585858260891714, 1.6141690065319358}, {2.383838340730534, 1.6160925386900464}, {1.7929292617590011, 1.6732855615245308}, {2.3181817764003636, 1.6817491030202167}, {1.7272726974288308, 1.7368903582193833}, {2.2525252120701933, 1.747405667350387}, {1.6616161330986605, 1.805496338525323}, {2.186868647740023, 1.8130622316805574}, {1.5959595687684902, 1.8798729153055938}, {2.1212120834098527, 1.8787187960107277}, {1.50766944271122, 1.989898954749512}, {2.0555555190796824, 1.944375360340898}, {1.4594849621505532, 2.0555555190796824}, {1.989898954749512, 2.0100319246710683}, {1.9242423904193418, 2.075688489001239}, {1.3989898757779793, 2.1445509402615928}, {1.3720604255644329, 2.186868647740023}, {1.8585858260891714, 2.141345053331409}, {1.3320509566757353, 2.2525252120701933}, {1.7929292617590011, 2.2070016176615797}, {1.7272726974288308, 2.2726581819917495}, {1.258700263713123, 2.383838340730534}, {1.6616161330986605, 2.3383147463219203}, {1.5959595687684902, 2.40397131065209}, {1.192771198993887, 2.5151514693908745}, {1.53030300443832, 2.469627874982261}, {1.4646464401081496, 2.5352844393124307}, {1.1336706734359434, 2.646464598051215}, {1.3989898757779793, 2.6009410036426015}, {1.106356516790775, 2.7121211623813855}, {1.333333311447809, 2.6665975679727714}, {1.2676767471176387, 2.732254132302942}, {1.0707070541271277, 2.8021424673809547}, {1.0550623259078291, 2.843434291041726}, {1.2020201827874684, 2.797910696633112}, {-1.0417159619097809, -2.880099763154549}, {-1.1748243872510244, -2.553612238184601}, {-1.2391985968091213, -2.421016754752187}, {-1.3082854601545884, -2.293133925107143}, {-1.4346294640731438, -2.0911951073748467}, {-1.6364721051975344, -1.8334417981880453}, {-1.6995639599835575, -1.7652205243137278}, {-1.7652205243137278, -1.6995639599835575}, {-1.8334417981880453, -1.6364721051975344}, {-2.0911951073748467, -1.4346294640731438}, {-2.293133925107143, -1.3082854601545884}, {-2.421016754752187, -1.2391985968091213}, {-2.553612238184601, -1.1748243872510244}, {-2.880099763154549, -1.0417159619097809}, {2.832085451308875, 1.0593582143942757}, {2.6445410658931046, 1.1344400862991877}, {2.508932048746317, 1.1958007621429112}, {2.3778753910403916, 1.2617137974274963}, {2.251627563729742, 1.3324356631073575}, {2.052606103103913, 1.4616970241323803}, {1.9770433481594738, 1.5174473978482816}, {1.5174473978482816, 1.9770433481594738}, {1.4616970241323803, 2.052606103103913}, {1.3324356631073575, 2.251627563729742}, {1.2617137974274963, 2.3778753910403916}, {1.1958007621429112, 2.508932048746317}, {1.1344400862991877, 2.6445410658931046}, {1.0593582143942757, 2.832085451308875}, {-1.0076694427112254, -2.977366372616334}, {-1.034150068754546, -2.9015150878481792}, {-1.0547959805849316, -2.8441938295364873}, {-1.0774295423120313, -2.7845002148964593}, {-1.1092639995287596, -2.704545394857668}, {-1.1344221972133792, -2.6445231768072963}, {-1.143021988903598, -2.624654692557481}, {-1.1659761393237162, -2.5732322661973273}, {-1.1958550055130321, -2.5089862921164383}, {-1.1981632441027648, -2.503856873028144}, {-1.2285550522009099, -2.4419191375369866}, {-1.2617680407976173, -2.3779296344105125}, {-1.265214369247565, -2.3711491835531735}, {-1.298443387278923, -2.310606008876646}, {-1.3324097593042237, -2.2516016599266084}, {-1.3767952638526224, -2.1792928802163054}, {-1.424242390419347, -2.10639101142392}, {-1.4193694422854675, -2.1136363158861355}, {-1.4616230320252939, -2.052532110996826}, {-1.5134301648170685, -1.9823231872257947}, {-1.565237297608844, -1.9166666228956244}, {-1.621212083409858, -1.8504810872219737}, {-1.6209556124554432, -1.851010058565454}, {-1.667761561636131, -1.7990746902964716}, {-1.6868686477400283, -1.7785570139432934}, {-1.6804568738796601, -1.7853534942352838}, {-1.7321357711942278, -1.7321357711942278}, {-1.7525252120701986, -1.7118745657954642}, {-1.744574612483342, -1.7196969299051135}, {-1.7990746902964716, -1.667761561636131}, {-1.818181776400369, -1.6501933012587222}, {-1.8138217701753185, -1.6540403655749432}, {-1.8888395243416263, -1.5883838012447729}, {-1.9702690523683026, -1.5227272369146025}, {-2.052532110996826, -1.4616230320252939}, {-2.156082258841773, -1.391414108254262}, {-2.2516016599266084, -1.3324097593042237}, {-2.3779296344105125, -1.2617680407976173}, {-2.3711491835531735, -1.265214369247565}, {-2.5089862921164383, -1.1958550055130321}, {-2.503856873028144, -1.1981632441027648}, {-2.6445231768072963, -1.1344221972133792}, {-2.624654692557481, -1.143021988903598}, {-2.8441938295364873, -1.0547959805849316}, {-2.7845002148964593, -1.0774295423120313}, {-2.977366372616334, -1.0076694427112254}, {-2.9999999343434345, -1.0000073729480856}, {2.868119620404144, 1.0460217247647101}, {2.9285185301688124, 1.024478164593873}, {2.5988892360072837, 1.1544448207435365}, {2.7373835513912366, 1.0959694431369784}, {2.8963955431283672, 1.103535336292213}, {2.532623553160378, 1.1845480990179649}, {2.565900659495689, 1.1691919006223832}, {2.8307389787981974, 1.1691919006223832}, {2.4031377800502423, 1.2483773077979303}, {2.335237094868943, 1.2847320655862182}, {2.4294581117470533, 1.2348484649525535}, {2.7650824144680266, 1.2348484649525535}, {2.2106563287619894, 1.357120992469775}, {2.3068329366675124, 1.3005050292827238}, {2.6994258501378567, 1.3005050292827238}, {2.186868647740023, 1.3720604255644329}, {2.195973366621746, 1.3661615936128941}, {2.633769285807686, 1.3661615936128941}, {2.0730596617184878, 1.4471422974693442}, {2.014488107504024, 1.4892355928626615}, {2.095308517013965, 1.4318181579430644}, {2.568112721477516, 1.4318181579430644}, {1.989898954749512, 1.50766944271122}, {2.003491915333493, 1.4974747222732347}, {2.5024561571473454, 1.4974747222732347}, {1.9193694422854621, 1.563131286603405}, {2.4367995928171755, 1.563131286603405}, {1.841915214052214, 1.6287878509335754}, {2.3711430284870048, 1.6287878509335754}, {1.77061628872492, 1.6944444152637457}, {2.305486464156835, 1.6944444152637457}, {1.7045750179631274, 1.760100979593916}, {2.239829899826664, 1.760100979593916}, {1.6434066953352149, 1.8257575439240863}, {2.1741733354964943, 1.8257575439240863}, {1.5861495547621267, 1.8914141082542566}, {2.1085167711663235, 1.8914141082542566}, {1.53030300443832, 1.9604047949918186}, {1.5331241849368817, 1.957070672584427}, {1.4892355928626615, 2.014488107504024}, {2.0428602068361537, 1.957070672584427}, {1.4646464401081496, 2.0483102146174668}, {1.4471422974693442, 2.0730596617184878}, {1.977203642505983, 2.022727236914597}, {1.9115470781758126, 2.0883838012447677}, {1.3927704551334221, 2.1540403655749376}, {1.357120992469775, 2.2106563287619894}, {1.8458905138456423, 2.1540403655749376}, {1.333333311447809, 2.2502169734804602}, {1.780233949515472, 2.2196969299051084}, {1.2847320655862182, 2.335237094868943}, {1.7145773851853017, 2.2853534942352782}, {1.2676767471176387, 2.366654786784747}, {1.2761402886133246, 2.351010058565449}, {1.2483773077979303, 2.4031377800502423}, {1.6489208208551314, 2.351010058565449}, {1.583264256524961, 2.416666622895619}, {1.2020201827874684, 2.49591614780977}, {1.2085601921250437, 2.4823231872257896}, {1.1845480990179649, 2.532623553160378}, {1.5176076921947907, 2.4823231872257896}, {1.1544448207435365, 2.5988892360072837}, {1.4519511278646204, 2.5479797515559595}, {1.136363618457298, 2.6400528241908465}, {1.1479048114059611, 2.61363631588613}, {1.3862945635344501, 2.61363631588613}, {1.0959694431369784, 2.7373835513912366}, {1.3206379992042798, 2.6792928802163}, {1.2549814348741095, 2.744949444546471}, {1.0675011671969437, 2.8106060088766407}, {1.0460217247647101, 2.868119620404144}, {1.1893248705439392, 2.8106060088766407}, {1.024478164593873, 2.9285185301688124}, {1.123668306213769, 2.8762625732068114}, {1.0580117418835986, 2.9419191375369813}, {-1.070280414457721, -2.8030302413529236}, {-1.0631312866034104, -2.821880856502406}, {-1.1287878509335807, -2.65773944567698}, {-1.194444415263751, -2.511647178268491}, {-1.2601009795939213, -2.380814932647678}, {-1.3257575439240916, -2.2628703524862046}, {-1.3978258821146303, -2.1464645980512205}, {-1.391414108254262, -2.156082258841773}, {-1.4570706725844322, -2.0590080025957977}, {-1.5388849070427302, -1.9494949050607095}, {-1.5227272369146025, -1.9702690523683026}, {-1.5927438074698235, -1.8838383407305392}, {-1.5883838012447729, -1.8888395243416263}, {-1.6540403655749432, -1.8138217701753185}, {-1.7196969299051135, -1.744574612483342}, {-1.7853534942352838, -1.6804568738796601}, {-1.851010058565454, -1.6209556124554432}, {-1.9287207577531165, -1.5555555190796877}, {-1.9166666228956244, -1.565237297608844}, {-2.08080803372105, -1.4419388862739635}, {-2.0590080025957977, -1.4570706725844322}, {-2.1136363158861355, -1.4193694422854675}, {-2.277777726711561, -1.3172940024284054}, {-2.2628703524862046, -1.3257575439240916}, {-2.3203198462751033, -1.2929292617590065}, {-2.310606008876646, -1.298443387278923}, {-2.4090908553719017, -1.2454821351922818}, {-2.380814932647678, -1.2601009795939213}, {-2.444451788211832, -1.2272726974288362}, {-2.4419191375369866, -1.2285550522009099}, {-2.5404039840322423, -1.1809796901569778}, {-2.511647178268491, -1.194444415263751}, {-2.582721691510672, -1.1616161330986658}, {-2.5732322661973273, -1.1659761393237162}, {-2.671717112692583, -1.122889018982042}, {-2.65773944567698, -1.1287878509335807}, {-2.704545394857668, -1.1092639995287596}, {-2.9117659113074428, -1.0303030044383252}, {-2.9015150878481792, -1.034150068754546}, {-2.821880856502406, -1.0631312866034104}, {2.8021424673809547, 1.0707070541271277}, {2.8106060088766407, 1.0675011671969437}, {2.890560828915432, 1.0378787719620426}, {2.9292238252934526, 1.0707070541271277}, {2.9419191375369813, 1.0580117418835986}, {2.61363631588613, 1.1479048114059611}, {2.7121211623813855, 1.106356516790775}, {2.718661171718961, 1.103535336292213}, {2.8635672609632827, 1.136363618457298}, {2.8762625732068114, 1.123668306213769}, {2.4823231872257896, 1.2085601921250437}, {2.797910696633112, 1.2020201827874684}, {2.8106060088766407, 1.1893248705439392}, {2.351010058565449, 1.2761402886133246}, {2.732254132302942, 1.2676767471176387}, {2.744949444546471, 1.2549814348741095}, {2.2196969299051084, 1.3515427492112546}, {2.6665975679727714, 1.333333311447809}, {2.6792928802163, 1.3206379992042798}, {2.1445509402615928, 1.3989898757779793}, {2.1540403655749376, 1.3927704551334221}, {2.6009410036426015, 1.3989898757779793}, {2.61363631588613, 1.3862945635344501}, {2.022727236914597, 1.483368819780425}, {2.5352844393124307, 1.4646464401081496}, {2.5479797515559595, 1.4519511278646204}, {1.957070672584427, 1.5331241849368817}, {2.469627874982261, 1.53030300443832}, {2.4823231872257896, 1.5176076921947907}, {1.8798729153055938, 1.5959595687684902}, {1.8914141082542566, 1.5861495547621267}, {2.40397131065209, 1.5959595687684902}, {2.416666622895619, 1.583264256524961}, {1.805496338525323, 1.6616161330986605}, {1.8257575439240863, 1.6434066953352149}, {2.3383147463219203, 1.6616161330986605}, {2.351010058565449, 1.6489208208551314}, {1.7368903582193833, 1.7272726974288308}, {1.760100979593916, 1.7045750179631274}, {2.2726581819917495, 1.7272726974288308}, {2.2853534942352782, 1.7145773851853017}, {1.6732855615245308, 1.7929292617590011}, {1.6944444152637457, 1.77061628872492}, {2.2070016176615797, 1.7929292617590011}, {2.2196969299051084, 1.780233949515472}, {1.6141690065319358, 1.8585858260891714}, {1.6287878509335754, 1.841915214052214}, {2.141345053331409, 1.8585858260891714}, {2.1540403655749376, 1.8458905138456423}, {1.559284222287184, 1.9242423904193418}, {1.563131286603405, 1.9193694422854621}, {2.075688489001239, 1.9242423904193418}, {2.0883838012447677, 1.9115470781758126}, {1.4974747222732347, 2.003491915333493}, {2.0100319246710683, 1.989898954749512}, {2.022727236914597, 1.977203642505983}, {1.944375360340898, 2.0555555190796824}, {1.957070672584427, 2.0428602068361537}, {1.4143140153042593, 2.1212120834098527}, {1.4318181579430644, 2.095308517013965}, {1.8787187960107277, 2.1212120834098527}, {1.8914141082542566, 2.1085167711663235}, {1.3661615936128941, 2.195973366621746}, {1.8130622316805574, 2.186868647740023}, {1.8257575439240863, 2.1741733354964943}, {1.747405667350387, 2.2525252120701933}, {1.760100979593916, 2.239829899826664}, {1.2942214908995628, 2.3181817764003636}, {1.3005050292827238, 2.3068329366675124}, {1.6817491030202167, 2.3181817764003636}, {1.6944444152637457, 2.305486464156835}, {1.6160925386900464, 2.383838340730534}, {1.6287878509335754, 2.3711430284870048}, {1.2248460977303792, 2.449494905060704}, {1.2348484649525535, 2.4294581117470533}, {1.5504359743598761, 2.449494905060704}, {1.563131286603405, 2.4367995928171755}, {1.4847794100297058, 2.5151514693908745}, {1.4974747222732347, 2.5024561571473454}, {1.1624595380689966, 2.580808033721045}, {1.1691919006223832, 2.565900659495689}, {1.4191228456995355, 2.580808033721045}, {1.4318181579430644, 2.568112721477516}, {1.3534662813693652, 2.646464598051215}, {1.3661615936128941, 2.633769285807686}, {1.103535336292213, 2.718661171718961}, {1.287809717039195, 2.7121211623813855}, {1.3005050292827238, 2.6994258501378567}, {1.2221531527090246, 2.7777777267115558}, {1.2348484649525535, 2.7650824144680266}, {1.1564965883788543, 2.843434291041726}, {1.1691919006223832, 2.8307389787981974}, {1.0314669981016742, 2.9090908553718964}, {1.0378787719620426, 2.890560828915432}, {1.090840024048684, 2.9090908553718964}, {1.103535336292213, 2.8963955431283672}, {-1.0360736009126565, -2.895744491373848}, {-1.1150666548723929, -2.6908241987964803}, {-1.118657248234199, -2.6818477153919646}, {-1.1694384972083152, -2.565409902087678}, {-1.2298293922556578, -2.4393624427101646}, {-1.3054322207867246, -2.298103049848928}, {-1.3823735071111427, -2.1702522790731864}, {-1.5174695823491005, -1.9770655326602926}, {-1.575688489001244, -1.9039713106520955}, {-1.9039713106520955, -1.575688489001244}, {-1.9770655326602926, -1.5174695823491005}, {-2.1702522790731864, -1.3823735071111427}, {-2.298103049848928, -1.3054322207867246}, {-2.4393624427101646, -1.2298293922556578}, {-2.565409902087678, -1.1694384972083152}, {-2.6908241987964803, -1.1150666548723929}, {-2.6818477153919646, -1.118657248234199}, {-2.895744491373848, -1.0360736009126565}, {2.8158636634421423, 1.0654493995616259}, {2.886329058167589, 1.113601821252991}, {2.820672493837418, 1.1792583855831613}, {2.7550159295072483, 1.2449149499133316}, {2.6893593651770775, 1.310571514243502}, {2.170326271180273, 1.3824474992182292}, {2.1714884051924646, 1.3815418361604523}, {2.6237028008469077, 1.3762280785736722}, {2.558046236516737, 1.4418846429038426}, {2.492389672186567, 1.5075412072340129}, {1.9039651555859274, 1.5756823339350758}, {2.4267331078563963, 1.5731977715641832}, {1.8333875548179246, 1.6364178618274137}, {2.3610765435262264, 1.6388543358943535}, {1.7651983398129087, 1.6995417754827384}, {2.2954199791960557, 1.7045109002245238}, {1.6995417754827384, 1.7651983398129087}, {2.229763414865886, 1.770167464554694}, {1.6364178618274137, 1.8333875548179246}, {2.164106850535715, 1.8358240288848644}, {1.5756823339350758, 1.9039651555859274}, {2.098450286205545, 1.9014805932150347}, {2.0327937218753744, 1.967137157545205}, {1.967137157545205, 2.0327937218753744}, {1.9014805932150347, 2.098450286205545}, {1.3824474992182292, 2.170326271180273}, {1.3815418361604523, 2.1714884051924646}, {1.8358240288848644, 2.164106850535715}, {1.770167464554694, 2.229763414865886}, {1.7045109002245238, 2.2954199791960557}, {1.6388543358943535, 2.3610765435262264}, {1.5731977715641832, 2.4267331078563963}, {1.5075412072340129, 2.492389672186567}, {1.4418846429038426, 2.558046236516737}, {1.3762280785736722, 2.6237028008469077}, {1.310571514243502, 2.6893593651770775}, {1.2449149499133316, 2.7550159295072483}, {1.0654493995616259, 2.8158636634421423}, {1.1792583855831613, 2.820672493837418}, {1.113601821252991, 2.886329058167589}, {-1.024532407963994, -2.9285727735389324}, {-1.0959515540511702, -2.737365662305428}, {-1.1544028875057517, -2.5988473027694985}, {-1.2172062124680578, -2.4646809347412946}, {-1.2846901323484334, -2.3351951616311584}, {-1.3571752358398959, -2.21071057213211}, {-1.4082129557684264, -2.1304351634003}, {-1.4095914871484054, -2.1282872191570767}, {-1.4892577773634805, -2.014510292004843}, {-1.5462584469821534, -1.9401978329631753}, {-1.6057597084063704, -1.8683859657270516}, {-1.6174932545708445, -1.8547288874044678}, {-1.8683859657270516, -1.6057597084063704}, {-1.8547288874044678, -1.6174932545708445}, {-1.9401978329631753, -1.5462584469821534}, {-2.014510292004843, -1.4892577773634805}, {-2.1304351634003, -1.4082129557684264}, {-2.1282872191570767, -1.4095914871484054}, {-2.21071057213211, -1.3571752358398959}, {-2.3351951616311584, -1.2846901323484334}, {-2.4646809347412946, -1.2172062124680578}, {-2.5988473027694985, -1.1544028875057517}, {-2.737365662305428, -1.0959515540511702}, {-2.9285727735389324, -1.024532407963994}, {2.7845742070035464, 1.077503534419118}, {2.9191573403326743, 1.080773539087906}, {2.592990404055744, 1.1570095302876837}, {2.8535007760025035, 1.1464301034180764}, {2.4647549268483804, 1.2172802045751447}, {2.469531698374355, 1.2148116716389032}, {2.7878442116723336, 1.2120866677482467}, {2.3324159143703804, 1.2862708913127066}, {2.722187647342163, 1.277743232078417}, {2.656531083011993, 1.3433997964085873}, {2.1304129788994812, 1.4081907712676078}, {2.5908745186818223, 1.4090563607387576}, {2.5252179543516524, 1.474712925068928}, {1.9402718250702624, 1.5463324390892406}, {1.944792125641822, 1.5425815513809251}, {2.4595613900214817, 1.5403694893990982}, {1.8684599578341388, 1.6058337005134575}, {2.393904825691312, 1.6060260537292685}, {1.798956329187747, 1.6676432005274064}, {2.328248261361141, 1.6716826180594389}, {1.7320815278241068, 1.7320815278241068}, {2.262591697030971, 1.7373391823896092}, {1.6676432005274064, 1.798956329187747}, {2.1969351327008004, 1.8029957467197795}, {1.6058337005134575, 1.8684599578341388}, {2.1312785683706306, 1.8686523110499498}, {1.5463324390892406, 1.9402718250702624}, {1.5425815513809251, 1.944792125641822}, {2.06562200404046, 1.93430887538012}, {1.9999654397102902, 1.9999654397102902}, {1.93430887538012, 2.06562200404046}, {1.4081907712676078, 2.1304129788994812}, {1.8686523110499498, 2.1312785683706306}, {1.8029957467197795, 2.1969351327008004}, {1.7373391823896092, 2.262591697030971}, {1.2862708913127066, 2.3324159143703804}, {1.6716826180594389, 2.328248261361141}, {1.6060260537292685, 2.393904825691312}, {1.2172802045751447, 2.4647549268483804}, {1.2148116716389032, 2.469531698374355}, {1.5403694893990982, 2.4595613900214817}, {1.474712925068928, 2.5252179543516524}, {1.1570095302876837, 2.592990404055744}, {1.4090563607387576, 2.5908745186818223}, {1.3433997964085873, 2.656531083011993}, {1.277743232078417, 2.722187647342163}, {1.077503534419118, 2.7845742070035464}, {1.2120866677482467, 2.7878442116723336}, {1.1464301034180764, 2.8535007760025035}, {1.080773539087906, 2.9191573403326743}, {1.0643593980053634, 2.9355714814152165}, {1.0707070541271277, 2.9292238252934526}, {1.0744258829661413, 2.925504996454439}, {2.8762625732068114, 1.043264662004752}, {1.043264662004752, 2.8762625732068114}, {1.04166171853966, 2.880045519784429}, {2.8559853383733964, 1.0504298192937134}, {2.902743199250131, 1.0971876801704483}, {2.8926767142893537, 1.1072541651312267}, {1.0504298192937134, 2.8559853383733964}, {2.843434291041726, 1.0550623259078291}, {2.8457425296314587, 1.054292913044585}, {2.880045519784429, 1.04166171853966}, {2.9355714814152165, 1.0643593980053634}, {2.925504996454439, 1.0744258829661413}, {1.0971876801704483, 2.902743199250131}, {1.0871211952096704, 2.9128096842109104}, {1.1072541651312267, 2.8926767142893537}, {2.9090908553718964, 1.090840024048684}, {2.9128096842109104, 1.0871211952096704}, {2.8370866349199613, 1.1628442445006186}, {2.843434291041726, 1.1564965883788543}, {2.8471531198807396, 1.1527777595398407}, {1.054292913044585, 2.8457425296314587}, {1.1300159623355337, 2.8699149170850466}, {1.136363618457298, 2.8635672609632827}, {1.1400824472963116, 2.8598484321242688}, {-1.057937749776512, -2.8358585235180085}, {-1.0594124577643966, -2.832139694678995}, {-2.8358585235180085, -1.057937749776512}, {2.962052107458538, 1.0378787719620426}, {2.9519856224977588, 1.0479452569228207}, {2.6792928802163, 1.119821241897548}, {2.5479797515559595, 1.1776554421180694}, {2.416666622895619, 1.241388474290129}, {2.2853534942352782, 1.312751517356027}, {2.0883838012447677, 1.4366911060769443}, {1.4366911060769443, 2.0883838012447677}, {1.4346072795723246, 2.0911729228740277}, {1.312751517356027, 2.2853534942352782}, {1.3083273933923731, 2.2931758583449273}, {1.241388474290129, 2.416666622895619}, {1.2391764123083022, 2.4209945702513673}, {1.1776554421180694, 2.5479797515559595}, {1.1748182321848564, 2.5536060831184324}, {1.119821241897548, 2.6792928802163}, {1.115012411502272, 2.690769955426359}, {1.1080235779944707, 2.707632920679128}, {1.0378787719620426, 2.962052107458538}, {-1.0110676828572207, -2.967171652178349}, {-1.0012897277201591, -2.9961849288965157}, {-1.0181847518422291, -2.94646162260936}, {-1.0160688664683077, -2.9529375142083323}, {-1.0504359743598815, -2.855991493439565}, {-1.0830077855705516, -2.7702019591878386}, {-1.0748007150292804, -2.7913608129270533}, {-1.0959435393338446, -2.737389706457404}, {-1.0866624966709613, -2.7609048870903052}, {-1.1368666859976446, -2.638888830527498}, {-1.1443684614142753, -2.621641158843108}, {-1.1964320651604652, -2.5075757018671574}, {-1.2064344323826395, -2.4867374368209605}, {-1.2625374536608613, -2.3762625732068168}, {-1.2731168805304687, -2.3564501919782783}, {-1.3364010885323028, -2.244949444546476}, {-1.3523664054446196, -2.218340583025948}, {-1.3446722768121777, -2.2310358952694775}, {-1.4650212721712887, -2.047979751555965}, {-1.4854748307858634, -2.019575593354534}, {-1.475408345825085, -2.0334891426315327}, {-2.047979751555965, -1.4650212721712887}, {-2.019575593354534, -1.4854748307858634}, {-2.0334891426315327, -1.475408345825085}, {-2.244949444546476, -1.3364010885323028}, {-2.218340583025948, -1.3523664054446196}, {-2.2310358952694775, -1.3446722768121777}, {-2.3762625732068168, -1.2625374536608613}, {-2.3564501919782783, -1.2731168805304687}, {-2.5075757018671574, -1.1964320651604652}, {-2.4867374368209605, -1.2064344323826395}, {-2.638888830527498, -1.1368666859976446}, {-2.621641158843108, -1.1443684614142753}, {-2.855991493439565, -1.0504359743598815}, {-2.7702019591878386, -1.0830077855705516}, {-2.7913608129270533, -1.0748007150292804}, {-2.737389706457404, -1.0959435393338446}, {-2.7609048870903052, -1.0866624966709613}, {-2.967171652178349, -1.0110676828572207}, {-2.9961849288965157, -1.0012897277201591}, {-2.94646162260936, -1.0181847518422291}, {-2.9529375142083323, -1.0160688664683077}, {2.9419191375369813, 1.0197975696758044}, {2.919221458071278, 1.0277481692626609}, {2.969489765136565, 1.0103081443624593}, {2.968399763580302, 1.031531115840278}, {2.9528832708382104, 1.0160146230981872}, {2.651209310707888, 1.1316189058006256}, {2.6676234517904303, 1.1246941900314278}, {2.744949444546471, 1.093020027161209}, {2.762517704923879, 1.0859670759148041}, {2.760978879197391, 1.0867364887780484}, {2.531180904041795, 1.1852213352733036}, {2.5536060831184324, 1.1748182321848564}, {2.8270201499591834, 1.172910729461397}, {2.399354833472625, 1.2503649576946445}, {2.4209945702513673, 1.2391764123083022}, {2.2561478643013015, 1.3297106592167012}, {2.2724017110373347, 1.320381528249865}, {2.2931758583449273, 1.3083273933923731}, {2.071841424685018, 1.4481040635483995}, {2.0911729228740277, 1.4346072795723246}, {1.4753541024549648, 2.0334348992614117}, {1.483368819780425, 2.022727236914597}, {1.4810605811906923, 2.0256766528903665}, {1.4481040635483995, 2.071841424685018}, {1.3447462689192646, 2.2311098873765633}, {1.3515427492112546, 2.2196969299051084}, {1.3497474525303517, 2.222646345880878}, {1.3297106592167012, 2.2561478643013015}, {1.320381528249865, 2.2724017110373347}, {1.2731908726375551, 2.3565241840853655}, {1.2840908882001814, 2.3363912141638097}, {1.2503649576946445, 2.399354833472625}, {1.206508424489726, 2.486811428928047}, {1.1852213352733036, 2.531180904041795}, {1.144442453521362, 2.6217151509501937}, {1.1527777595398407, 2.6026080648462973}, {1.1316189058006256, 2.651209310707888}, {1.1246941900314278, 2.6676234517904303}, {1.093020027161209, 2.744949444546471}, {1.0859670759148041, 2.762517704923879}, {1.0867364887780484, 2.760978879197391}, {1.0197975696758044, 2.9419191375369813}, {1.0277481692626609, 2.919221458071278}, {1.0103081443624593, 2.969489765136565}, {1.0160146230981872, 2.9528832708382104}, {1.031531115840278, 2.968399763580302}, {1.1199494773747554, 2.879981402045825}, {1.0479452569228207, 2.9519856224977588}, {-1.022480640328676, -2.934343370013264}, {-1.0959435393338446, -2.7373736770227532}, {-1.151229059444869, -2.6060605483624126}, {-1.1452019920161232, -2.619653508946393}, {-1.2122691465955744, -2.474747419702072}, {-1.2108585563462935, -2.4776968356778415}, {-1.2803621849926845, -2.3434342910417314}, {-1.2765151206764638, -2.350359006810929}, {-1.3562775874994442, -2.212121162381391}, {-1.488744835454651, -2.01515146939088}, {-1.995787912332568, -1.5033636798562908}, {-2.0135805847950894, -1.4898989547495174}, {-1.9987373283083372, -1.5010554412665582}, {-1.9823231872257947, -1.5134301648170685}, {-1.9918126125391398, -1.50631309583206}, {-2.190449366733346, -1.3697423126062176}, {-2.20827409806517, -1.3585858260891768}, {-2.195707021298848, -1.3665364256760335}, {-2.1792928802163054, -1.3767952638526224}, {-2.181825530891151, -1.3749999671717195}, {-2.314132484499848, -1.296455737382209}, {-2.3270201499591887, -1.289210432919993}, {-2.4428167858774383, -1.2281703457692876}, {-2.4583332786195293, -1.2203479816596388}, {-2.5761816821730967, -1.164565549074435}, {-2.58964640727987, -1.1584743639070854}, {-2.714002761301711, -1.105416935212539}, {-2.7373416181534513, -1.0959595687684955}, {-2.7209595359402106, -1.1025636958446747}, {-2.697107737179641, -1.1123737098510382}, {-2.868686805683094, -1.0459477326576239}, {-2.8661060667042957, -1.046717145520868}, {-2.904208032869534, -1.0329959494596799}, {-2.9179292289307215, -1.0281871190644036}, {-2.832139694678995, -1.0594124577643966}, {2.8082336525483047, 1.0683346977987915}, {2.7941918677940984, 1.073656470102897}, {2.945637966375995, 1.054292913044585}, {2.646464598051215, 1.1336706734359434}, {2.690769955426359, 1.115012411502272}, {2.707632920679128, 1.1080235779944707}, {2.8699149170850466, 1.1300159623355337}, {2.8598484321242688, 1.1400824472963116}, {2.879981402045825, 1.1199494773747554}, {2.5151514693908745, 1.192771198993887}, {2.530411491178551, 1.1856060417049257}, {2.383838340730534, 1.258700263713123}, {2.3976236545303253, 1.251262606035096}, {2.2525252120701933, 1.3320509566757353}, {2.0555555190796824, 1.4594849621505532}, {2.0717131892078102, 1.448232299025607}, {1.080196479440473, 2.7777777267115558}, {1.1628442445006186, 2.8370866349199613}, {1.1527777595398407, 2.8471531198807396}, {1.172910729461397, 2.8270201499591834}, {-1.0329959494596799, -2.904208032869534}, {-1.105416935212539, -2.714002761301711}, {-1.124652256793643, -2.667581518552645}, {-1.164565549074435, -2.5761816821730967}, {-1.1853396963820282, -2.531299265150519}, {-1.2281703457692876, -2.4428167858774383}, {-1.250347068608836, -2.3993369443868167}, {-1.296455737382209, -2.314132484499848}, {-1.3203075361427785, -2.2723277189302475}, {-1.3697423126062176, -2.190449366733346}, {-1.448062130310615, -2.071799491447233}, {-1.5033636798562908, -1.995787912332568}, {-1.560909350253095, -1.922020454069032}, {-1.6519244802010213, -1.8160658910264473}, {-1.715721630111685, -1.7485499122767705}, {-1.782003342393241, -1.6835184958979859}, {-1.8508818230882467, -1.6210838479326506}, {-1.886082461581668, -1.5906279220959019}, {-1.9585996239424326, -1.5318319557963254}, {-2.11075101764897, -1.4213570921821814}, {-2.1502475446288383, -1.3951970548318793}, {-2.8082878959184256, -1.0683889411689125}, {2.9042018778033656, 1.0329897943935118}, {2.6217151509501937, 1.144442453521362}, {2.486811428928047, 1.206508424489726}, {2.5761594976722777, 1.1645433645736163}, {2.3565241840853655, 1.2731908726375551}, {2.4427946013766193, 1.2281481612684688}, {2.7714300705897905, 1.228500808830789}, {2.2311098873765633, 1.3447462689192646}, {2.3142064766069357, 1.2965297294892955}, {2.7057735062596207, 1.2941573731609592}, {2.64011694192945, 1.3598139374911296}, {2.0334348992614117, 1.4753541024549648}, {2.1108250097560557, 1.421431084289268}, {2.57446037759928, 1.4254705018212999}, {1.9585453805723119, 1.5317777124262046}, {2.5088038132691093, 1.4911270661514702}, {1.9220623873068166, 1.5609512834908796}, {2.4431472489389394, 1.5567836304816405}, {1.8507634619795221, 1.620965486823926}, {2.3774906846087687, 1.6224401948118108}, {1.782029246196375, 1.6835443997011197}, {2.311834120278599, 1.688096759141981}, {1.7157154750455168, 1.7485437572106022}, {2.246177555948428, 1.7537533234721514}, {1.651998472308108, 1.816139883133534}, {2.180520991618258, 1.8194098878023217}, {1.5907019142029883, 1.8861564536887545}, {2.1148644272880874, 1.885066452132492}, {1.5033094364861699, 1.995733668962447}, {2.0492078629579176, 1.9507230164626623}, {1.9835512986277477, 2.016379580792832}, {1.9178947342975774, 2.082036145123003}, {1.3952710469389658, 2.150321536735924}, {1.3696880692360969, 2.190395123363225}, {1.852238169967407, 2.147692709453173}, {1.7865816056372368, 2.2133492737833436}, {1.7209250413070665, 2.2790058381135134}, {1.6552684769768962, 2.344662402443684}, {1.5896119126467259, 2.410318966773854}, {1.5239553483165555, 2.475975531104025}, {1.4582987839863852, 2.5416320954341947}, {1.392642219656215, 2.6072886597643654}, {1.1054588684503235, 2.7140446945394956}, {1.3269856553260446, 2.6729452240945353}, {1.2613290909958743, 2.738601788424706}, {1.0683346977987915, 2.8082336525483047}, {1.195672526665704, 2.804258352754876}, {-1.4213570921821814, -2.11075101764897}, {-1.6210838479326506, -1.8508818230882467}, {-1.6835184958979859, -1.782003342393241}, {-1.7485499122767705, -1.715721630111685}, {-1.8160658910264473, -1.6519244802010213}, {1.995733668962447, 1.5033094364861699}, {1.5317777124262046, 1.9585453805723119}, {-1.0683889411689125, -2.8082878959184256}, {-1.3951970548318793, -2.1502475446288383}, {-1.5318319557963254, -1.9585996239424326}, {-1.5906279220959019, -1.886082461581668}, {-1.922020454069032, -1.560909350253095}, {-2.071799491447233, -1.448062130310615}, {2.7140446945394956, 1.1054588684503235}, {2.804258352754876, 1.195672526665704}, {2.738601788424706, 1.2613290909958743}, {2.6729452240945353, 1.3269856553260446}, {2.150321536735924, 1.3952710469389658}, {2.6072886597643654, 1.392642219656215}, {2.5416320954341947, 1.4582987839863852}, {2.475975531104025, 1.5239553483165555}, {1.8861564536887545, 1.5907019142029883}, {2.410318966773854, 1.5896119126467259}, {1.816139883133534, 1.651998472308108}, {2.344662402443684, 1.6552684769768962}, {1.7485437572106022, 1.7157154750455168}, {2.2790058381135134, 1.7209250413070665}, {1.6835443997011197, 1.782029246196375}, {2.2133492737833436, 1.7865816056372368}, {1.620965486823926, 1.8507634619795221}, {2.147692709453173, 1.852238169967407}, {1.5609512834908796, 1.9220623873068166}, {2.082036145123003, 1.9178947342975774}, {2.016379580792832, 1.9835512986277477}, {1.9507230164626623, 2.0492078629579176}, {1.421431084289268, 2.1108250097560557}, {1.885066452132492, 2.1148644272880874}, {1.8194098878023217, 2.180520991618258}, {1.7537533234721514, 2.246177555948428}, {1.2965297294892955, 2.3142064766069357}, {1.688096759141981, 2.311834120278599}, {1.6224401948118108, 2.3774906846087687}, {1.2281481612684688, 2.4427946013766193}, {1.5567836304816405, 2.4431472489389394}, {1.4911270661514702, 2.5088038132691093}, {1.1645433645736163, 2.5761594976722777}, {1.4254705018212999, 2.57446037759928}, {1.3598139374911296, 2.64011694192945}, {1.2941573731609592, 2.7057735062596207}, {1.228500808830789, 2.7714300705897905}, {1.0329897943935118, 2.9042018778033656}}, {{{EdgeForm[], Directive[RGBColor[0.368417, 0.506779, 0.709798], AbsoluteThickness[1.6], Opacity[0.3]], GraphicsGroup[{Polygon[{{33, 1, 2}, {37, 5, 6}, {34, 2, 3}, {35, 3, 4}, {43, 11, 12}, {36, 4, 5}, {42, 10, 11}, {38, 6, 7}, {40, 8, 9}, {41, 9, 10}, {39, 7, 8}, {44, 12, 13}, {52, 20, 21}, {46, 14, 15}, {47, 15, 16}, {48, 16, 17}, {45, 13, 14}, {49, 17, 18}, {51, 19, 20}, {50, 18, 19}, {53, 21, 22}, {54, 22, 23}, {55, 23, 24}, {57, 25, 26}, {81, 49, 50}, {1048, 1047, 31}, {59, 27, 28}, {60, 28, 29}, {69, 37, 38}, {61, 29, 30}, {68, 36, 37}, {64, 32, 33}, {66, 34, 35}, {67, 35, 36}, {70, 38, 39}, {71, 39, 40}, {78, 46, 47}, {73, 41, 42}, {74, 42, 43}, {58, 26, 27}, {72, 40, 41}, {75, 43, 44}, {76, 44, 45}, {79, 47, 48}, {80, 48, 49}, {77, 45, 46}, {56, 24, 25}, {235, 205, 206}, {82, 50, 51}, {84, 52, 53}, {87, 55, 56}, {88, 56, 57}, {85, 53, 54}, {86, 54, 55}, {89, 57, 58}, {92, 60, 61}, {94, 63, 64}, {90, 58, 59}, {91, 59, 60}, {95, 64, 65}, {96, 65, 66}, {97, 66, 67}, {98, 67, 68}, {99, 68, 69}, {100, 69, 70}, {101, 70, 71}, {102, 71, 72}, {103, 72, 73}, {104, 73, 74}, {105, 74, 75}, {106, 75, 76}, {107, 76, 77}, {65, 33, 34}, {109, 78, 79}, {110, 79, 80}, {113, 82, 83}, {114, 83, 84}, {111, 80, 81}, {112, 81, 82}, {115, 84, 85}, {118, 87, 88}, {119, 88, 89}, {116, 85, 86}, {117, 86, 87}, {120, 89, 90}, {121, 90, 91}, {1300, 1299, 92}, {124, 93, 94}, {125, 94, 95}, {126, 95, 96}, {127, 96, 97}, {128, 97, 98}, {129, 98, 99}, {130, 99, 100}, {131, 100, 101}, {132, 101, 102}, {83, 51, 52}, {133, 102, 103}, {134, 103, 104}, {135, 104, 105}, {140, 109, 110}, {137, 106, 107}, {138, 107, 108}, {146, 115, 116}, {139, 108, 109}, {145, 114, 115}, {141, 110, 111}, {143, 112, 113}, {144, 113, 114}, {147, 116, 117}, {148, 117, 118}, {156, 125, 126}, {150, 119, 120}, {151, 120, 121}, {184, 154, 155}, {149, 118, 119}, {1051, 1050, 122}, {154, 123, 124}, {157, 126, 127}, {158, 127, 128}, {155, 124, 125}, {142, 111, 112}, {185, 155, 156}, {159, 128, 129}, {161, 130, 131}, {165, 134, 135}, {166, 135, 136}, {163, 132, 133}, {164, 133, 134}, {167, 136, 137}, {170, 139, 140}, {171, 140, 141}, {168, 137, 138}, {169, 138, 139}, {162, 131, 132}, {172, 141, 142}, {174, 143, 144}, {178, 147, 148}, {175, 144, 145}, {176, 145, 146}, {177, 146, 147}, {179, 148, 149}, {173, 142, 143}, {180, 149, 150}, {181, 150, 151}, {183, 153, 154}, {160, 129, 130}, {108, 77, 78}, {186, 156, 157}, {219, 189, 190}, {191, 161, 162}, {188, 158, 159}, {189, 159, 160}, {197, 167, 168}, {190, 160, 161}, {196, 166, 167}, {192, 162, 163}, {194, 164, 165}, {195, 165, 166}, {198, 168, 169}, {199, 169, 170}, {206, 176, 177}, {201, 171, 172}, {202, 172, 173}, {1054, 1053, 181}, {200, 170, 171}, {203, 173, 174}, {204, 174, 175}, {207, 177, 178}, {208, 178, 179}, {205, 175, 176}, {193, 163, 164}, {187, 157, 158}, {209, 179, 180}, {136, 105, 106}, {217, 187, 188}, {214, 184, 185}, {215, 185, 186}, {223, 193, 194}, {216, 186, 187}, {222, 192, 193}, {218, 188, 189}, {220, 190, 191}, {221, 191, 192}, {224, 194, 195}, {225, 195, 196}, {232, 202, 203}, {227, 197, 198}, {228, 198, 199}, {213, 183, 184}, {226, 196, 197}, {229, 199, 200}, {230, 200, 201}, {233, 203, 204}, {234, 204, 205}, {231, 201, 202}, {212, 182, 183}, {441, 416, 417}, {442, 417, 418}, {238, 208, 209}, {243, 214, 215}, {240, 211, 212}, {241, 212, 213}, {249, 220, 221}, {242, 213, 214}, {248, 219, 220}, {244, 215, 216}, {246, 217, 218}, {247, 218, 219}, {245, 216, 217}, {250, 221, 222}, {258, 229, 230}, {252, 223, 224}, {253, 224, 225}, {254, 225, 226}, {251, 222, 223}, {255, 226, 227}, {257, 228, 229}, {256, 227, 228}, {259, 230, 231}, {260, 231, 232}, {261, 232, 233}, {263, 234, 235}, {287, 258, 259}, {269, 240, 241}, {265, 236, 237}, {1058, 1057, 238}, {275, 246, 247}, {268, 239, 240}, {274, 245, 246}, {270, 241, 242}, {272, 243, 244}, {273, 244, 245}, {276, 247, 248}, {277, 248, 249}, {284, 255, 256}, {279, 250, 251}, {280, 251, 252}, {264, 235, 236}, {278, 249, 250}, {281, 252, 253}, {282, 253, 254}, {285, 256, 257}, {286, 257, 258}, {283, 254, 255}, {262, 233, 234}, {237, 207, 208}, {288, 259, 260}, {290, 261, 262}, {293, 264, 265}, {295, 267, 268}, {291, 262, 263}, {292, 263, 264}, {296, 268, 269}, {299, 271, 272}, {300, 272, 273}, {297, 269, 270}, {298, 270, 271}, {301, 273, 274}, {302, 274, 275}, {303, 275, 276}, {304, 276, 277}, {305, 277, 278}, {306, 278, 279}, {307, 279, 280}, {308, 280, 281}, {309, 281, 282}, {310, 282, 283}, {311, 283, 284}, {312, 284, 285}, {313, 285, 286}, {271, 242, 243}, {315, 287, 288}, {316, 288, 289}, {319, 291, 292}, {1062, 1061, 293}, {317, 289, 290}, {318, 290, 291}, {322, 294, 295}, {325, 297, 298}, {326, 298, 299}, {323, 295, 296}, {324, 296, 297}, {327, 299, 300}, {328, 300, 301}, {329, 301, 302}, {330, 302, 303}, {331, 303, 304}, {332, 304, 305}, {333, 305, 306}, {334, 306, 307}, {335, 307, 308}, {336, 308, 309}, {337, 309, 310}, {338, 310, 311}, {289, 260, 261}, {339, 311, 312}, {340, 312, 313}, {341, 313, 314}, {346, 318, 319}, {343, 315, 316}, {344, 316, 317}, {353, 326, 327}, {345, 317, 318}, {352, 325, 326}, {348, 321, 322}, {350, 323, 324}, {351, 324, 325}, {354, 327, 328}, {355, 328, 329}, {362, 335, 336}, {357, 330, 331}, {358, 331, 332}, {390, 363, 364}, {356, 329, 330}, {359, 332, 333}, {360, 333, 334}, {363, 336, 337}, {364, 337, 338}, {361, 334, 335}, {349, 322, 323}, {391, 364, 365}, {365, 338, 339}, {367, 340, 341}, {371, 344, 345}, {1066, 1065, 346}, {369, 342, 343}, {370, 343, 344}, {374, 347, 348}, {377, 350, 351}, {378, 351, 352}, {375, 348, 349}, {376, 349, 350}, {368, 341, 342}, {379, 352, 353}, {381, 354, 355}, {385, 358, 359}, {382, 355, 356}, {383, 356, 357}, {384, 357, 358}, {386, 359, 360}, {380, 353, 354}, {387, 360, 361}, {388, 361, 362}, {389, 362, 363}, {366, 339, 340}, {236, 206, 207}, {392, 365, 366}, {425, 400, 401}, {1303, 1302, 371}, {394, 367, 368}, {395, 368, 369}, {404, 378, 379}, {396, 369, 370}, {403, 377, 378}, {399, 373, 374}, {401, 375, 376}, {402, 376, 377}, {405, 379, 380}, {406, 380, 381}, {413, 387, 388}, {408, 382, 383}, {409, 383, 384}, {417, 391, 392}, {407, 381, 382}, {410, 384, 385}, {411, 385, 386}, {414, 388, 389}, {415, 389, 390}, {412, 386, 387}, {400, 374, 375}, {393, 366, 367}, {416, 390, 391}, {342, 314, 315}, {423, 398, 399}, {420, 394, 395}, {421, 395, 396}, {429, 404, 405}, {841, 840, 397}, {428, 403, 404}, {424, 399, 400}, {426, 401, 402}, {427, 402, 403}, {430, 405, 406}, {431, 406, 407}, {438, 413, 414}, {433, 408, 409}, {434, 409, 410}, {419, 393, 394}, {432, 407, 408}, {435, 410, 411}, {436, 411, 412}, {439, 414, 415}, {440, 415, 416}, {437, 412, 413}, {418, 392, 393}, {314, 286, 287}, {443, 418, 419}, {739, 729, 730}, {449, 424, 425}, {1069, 1068, 421}, {447, 422, 423}, {455, 430, 431}, {448, 423, 424}, {454, 429, 430}, {450, 425, 426}, {452, 427, 428}, {453, 428, 429}, {451, 426, 427}, {456, 431, 432}, {464, 439, 440}, {458, 433, 434}, {459, 434, 435}, {460, 435, 436}, {457, 432, 433}, {461, 436, 437}, {463, 438, 439}, {462, 437, 438}, {465, 440, 441}, {466, 441, 442}, {467, 442, 443}, {470, 446, 447}, {494, 471, 472}, {475, 451, 452}, {472, 448, 449}, {473, 449, 450}, {481, 457, 458}, {474, 450, 451}, {480, 456, 457}, {476, 452, 453}, {478, 454, 455}, {479, 455, 456}, {482, 458, 459}, {483, 459, 460}, {1308, 1307, 467}, {485, 461, 462}, {486, 462, 463}, {471, 447, 448}, {484, 460, 461}, {487, 463, 464}, {488, 464, 465}, {492, 469, 470}, {493, 470, 471}, {489, 465, 466}, {1305, 1174, 444}, {646, 634, 635}, {495, 472, 473}, {497, 474, 475}, {500, 477, 478}, {501, 478, 479}, {498, 475, 476}, {499, 476, 477}, {502, 479, 480}, {505, 482, 483}, {506, 483, 484}, {503, 480, 481}, {504, 481, 482}, {507, 484, 485}, {508, 485, 486}, {509, 486, 487}, {510, 487, 488}, {511, 488, 489}, {845, 844, 490}, {513, 491, 492}, {514, 492, 493}, {515, 493, 494}, {516, 494, 495}, {517, 495, 496}, {518, 496, 497}, {519, 497, 498}, {477, 453, 454}, {521, 499, 500}, {522, 500, 501}, {525, 503, 504}, {526, 504, 505}, {523, 501, 502}, {524, 502, 503}, {527, 505, 506}, {530, 508, 509}, {531, 509, 510}, {528, 506, 507}, {529, 507, 508}, {847, 846, 511}, {533, 512, 513}, {534, 513, 514}, {535, 514, 515}, {536, 515, 516}, {537, 516, 517}, {538, 517, 518}, {539, 518, 519}, {540, 519, 520}, {541, 520, 521}, {542, 521, 522}, {543, 522, 523}, {496, 473, 474}, {544, 523, 524}, {545, 524, 525}, {546, 525, 526}, {849, 848, 531}, {548, 527, 528}, {549, 528, 529}, {557, 537, 538}, {550, 529, 530}, {556, 536, 537}, {552, 532, 533}, {554, 534, 535}, {555, 535, 536}, {558, 538, 539}, {559, 539, 540}, {566, 546, 547}, {561, 541, 542}, {562, 542, 543}, {594, 576, 577}, {560, 540, 541}, {563, 543, 544}, {564, 544, 545}, {567, 547, 548}, {1177, 549, 568}, {565, 545, 546}, {553, 533, 534}, {595, 577, 578}, {851, 850, 550}, {571, 552, 553}, {575, 556, 557}, {576, 557, 558}, {573, 554, 555}, {574, 555, 556}, {577, 558, 559}, {580, 561, 562}, {581, 562, 563}, {578, 559, 560}, {579, 560, 561}, {572, 553, 554}, {582, 563, 564}, {584, 565, 566}, {589, 571, 572}, {1310, 1180, 567}, {587, 569, 570}, {588, 570, 571}, {590, 572, 573}, {583, 564, 565}, {591, 573, 574}, {592, 574, 575}, {593, 575, 576}, {570, 551, 552}, {520, 498, 499}, {596, 578, 579}, {630, 616, 617}, {1125, 1071, 584}, {598, 580, 581}, {599, 581, 582}, {608, 591, 592}, {600, 582, 583}, {607, 590, 591}, {603, 586, 587}, {605, 588, 589}, {606, 589, 590}, {609, 592, 593}, {610, 593, 594}, {617, 602, 603}, {612, 595, 596}, {613, 596, 597}, {621, 606, 607}, {611, 594, 595}, {614, 597, 598}, {1183, 599, 615}, {618, 603, 604}, {619, 604, 605}, {938, 854, 600}, {604, 587, 588}, {597, 579, 580}, {620, 605, 606}, {547, 526, 527}, {627, 612, 613}, {624, 609, 610}, {625, 610, 611}, {634, 620, 621}, {626, 611, 612}, {633, 619, 620}, {1127, 1074, 614}, {631, 617, 618}, {632, 618, 619}, {635, 621, 622}, {636, 622, 623}, {643, 631, 632}, {638, 624, 625}, {1129, 1077, 626}, {623, 608, 609}, {637, 623, 624}, {940, 856, 627}, {641, 629, 630}, {644, 632, 633}, {645, 633, 634}, {642, 630, 631}, {622, 607, 608}, {47, 79, 78}, {444, 419, 420}, {941, 857, 638}, {653, 643, 644}, {650, 640, 641}, {651, 641, 642}, {1186, 652, 659}, {652, 642, 643}, {658, 650, 651}, {654, 644, 645}, {942, 858, 647}, {657, 649, 650}, {1137, 1085, 646}, {1141, 1089, 653}, {1314, 1198, 667}, {1145, 1092, 657}, {944, 860, 658}, {1097, 866, 865}, {943, 859, 654}, {1151, 862, 663}, {1371, 1370, 1022}, {1190, 1189, 864}, {1195, 1194, 868}, {1383, 1382, 1024}, {1381, 671, 678}, {1197, 1196, 871}, {1324, 1220, 700}, {1202, 1201, 874}, {1384, 676, 684}, {685, 676, 677}, {877, 687, 696}, {1318, 1206, 678}, {1320, 1211, 685}, {1389, 1388, 1028}, {691, 682, 683}, {692, 683, 684}, {1395, 1394, 1293}, {1393, 689, 698}, {706, 696, 697}, {700, 690, 691}, {1322, 1217, 692}, {1386, 1385, 1026}, {699, 689, 690}, {1210, 1209, 879}, {1392, 1391, 1030}, {707, 697, 698}, {708, 698, 699}, {1390, 696, 705}, {1316, 1203, 672}, {1133, 1081, 637}, {1216, 1215, 882}, {713, 703, 704}, {716, 706, 707}, {1326, 1223, 708}, {714, 704, 705}, {715, 705, 706}, {885, 710, 719}, {722, 712, 713}, {723, 713, 714}, {720, 710, 711}, {721, 711, 712}, {724, 714, 715}, {1328, 1226, 716}, {888, 718, 727}, {728, 718, 719}, {729, 719, 720}, {730, 720, 721}, {731, 721, 722}, {732, 722, 723}, {1330, 1229, 724}, {891, 726, 735}, {736, 726, 727}, {737, 727, 728}, {738, 728, 729}, {1387, 682, 690}, {740, 730, 731}, {1332, 1232, 732}, {745, 735, 736}, {746, 736, 737}, {894, 734, 743}, {744, 734, 735}, {747, 737, 738}, {897, 742, 751}, {752, 742, 743}, {748, 738, 739}, {1334, 1235, 740}, {753, 743, 744}, {754, 744, 745}, {755, 745, 746}, {756, 746, 747}, {1336, 1241, 748}, {900, 750, 759}, {760, 750, 751}, {761, 751, 752}, {762, 752, 753}, {763, 753, 754}, {764, 754, 755}, {1338, 1244, 756}, {1214, 703, 712}, {1240, 1239, 902}, {1238, 759, 768}, {769, 759, 760}, {1032, 767, 775}, {771, 761, 762}, {772, 762, 763}, {905, 774, 782}, {1340, 1247, 764}, {1342, 1253, 772}, {776, 767, 768}, {778, 769, 770}, {779, 770, 771}, {783, 774, 775}, {784, 775, 776}, {792, 783, 784}, {786, 777, 778}, {1344, 1256, 779}, {1044, 822, 826}, {785, 776, 777}, {1252, 1251, 908}, {1250, 782, 790}, {793, 784, 785}, {1346, 1259, 786}, {791, 782, 783}, {777, 768, 769}, {1360, 1283, 823}, {1035, 789, 796}, {798, 790, 791}, {1396, 796, 803}, {804, 796, 797}, {1348, 1262, 793}, {1413, 1397, 911}, {805, 797, 798}, {809, 802, 803}, {810, 803, 804}, {1350, 1265, 799}, {1038, 802, 808}, {799, 791, 792}, {1352, 1268, 805}, {1399, 808, 814}, {819, 813, 814}, {815, 808, 809}, {1354, 1271, 810}, {1041, 813, 818}, {1356, 1274, 815}, {1414, 1400, 914}, {1415, 1403, 917}, {1402, 818, 823}, {1358, 1280, 819}, {797, 789, 790}, {647, 635, 636}, {1279, 1278, 920}, {1047, 61, 30}, {3, 35, 34}, {1156, 922, 828}, {1, 33, 32}, {9, 41, 40}, {2, 34, 33}, {8, 40, 39}, {4, 36, 35}, {6, 38, 37}, {7, 39, 38}, {10, 42, 41}, {11, 43, 42}, {18, 50, 49}, {13, 45, 44}, {14, 46, 45}, {22, 54, 53}, {12, 44, 43}, {15, 47, 46}, {16, 48, 47}, {19, 51, 50}, {20, 52, 51}, {17, 49, 48}, {5, 37, 36}, {1362, 1277, 826}, {21, 53, 52}, {770, 760, 761}, {28, 60, 59}, {25, 57, 56}, {26, 58, 57}, {35, 67, 66}, {27, 59, 58}, {34, 66, 65}, {29, 61, 60}, {32, 64, 63}, {33, 65, 64}, {36, 68, 67}, {37, 69, 68}, {44, 76, 75}, {39, 71, 70}, {40, 72, 71}, {24, 56, 55}, {38, 70, 69}, {41, 73, 72}, {42, 74, 73}, {45, 77, 76}, {46, 78, 77}, {43, 75, 74}, {23, 55, 54}, {718, 885, 719}, {1221, 886, 708}, {50, 82, 81}, {54, 86, 85}, {51, 83, 82}, {52, 84, 83}, {60, 92, 91}, {53, 85, 84}, {59, 91, 90}, {55, 87, 86}, {57, 89, 88}, {58, 90, 89}, {56, 88, 87}, {833, 92, 61}, {70, 101, 100}, {64, 95, 94}, {65, 96, 95}, {66, 97, 96}, {63, 94, 93}, {67, 98, 97}, {69, 100, 99}, {68, 99, 98}, {71, 102, 101}, {72, 103, 102}, {73, 104, 103}, {75, 106, 105}, {98, 129, 128}, {80, 111, 110}, {77, 108, 107}, {78, 109, 108}, {86, 117, 116}, {79, 110, 109}, {85, 116, 115}, {81, 112, 111}, {83, 114, 113}, {84, 115, 114}, {87, 118, 117}, {88, 119, 118}, {95, 126, 125}, {90, 121, 120}, {1299, 121, 91}, {76, 107, 106}, {89, 120, 119}, {1301, 1300, 834}, {93, 124, 123}, {96, 127, 126}, {97, 128, 127}, {94, 125, 124}, {74, 105, 104}, {252, 281, 280}, {99, 130, 129}, {101, 132, 131}, {104, 135, 134}, {105, 136, 135}, {102, 133, 132}, {103, 134, 133}, {106, 137, 136}, {109, 140, 139}, {110, 141, 140}, {107, 138, 137}, {108, 139, 138}, {111, 142, 141}, {112, 143, 142}, {113, 144, 143}, {114, 145, 144}, {115, 146, 145}, {116, 147, 146}, {117, 148, 147}, {118, 149, 148}, {119, 150, 149}, {120, 151, 150}, {1050, 151, 121}, {123, 154, 153}, {124, 155, 154}, {82, 113, 112}, {126, 157, 156}, {127, 158, 157}, {130, 161, 160}, {131, 162, 161}, {128, 159, 158}, {129, 160, 159}, {132, 163, 162}, {135, 166, 165}, {136, 167, 166}, {133, 164, 163}, {134, 165, 164}, {137, 168, 167}, {138, 169, 168}, {139, 170, 169}, {140, 171, 170}, {141, 172, 171}, {142, 173, 172}, {143, 174, 173}, {144, 175, 174}, {145, 176, 175}, {146, 177, 176}, {147, 178, 177}, {148, 179, 178}, {100, 131, 130}, {149, 180, 179}, {150, 181, 180}, {835, 181, 151}, {157, 187, 186}, {154, 184, 183}, {155, 185, 184}, {163, 193, 192}, {156, 186, 185}, {162, 192, 191}, {158, 188, 187}, {160, 190, 189}, {161, 191, 190}, {164, 194, 193}, {165, 195, 194}, {172, 202, 201}, {167, 197, 196}, {168, 198, 197}, {200, 230, 229}, {166, 196, 195}, {169, 199, 198}, {170, 200, 199}, {173, 203, 202}, {174, 204, 203}, {171, 201, 200}, {159, 189, 188}, {201, 231, 230}, {175, 205, 204}, {177, 207, 206}, {182, 212, 211}, {183, 213, 212}, {179, 209, 208}, {1053, 209, 180}, {184, 214, 213}, {187, 217, 216}, {188, 218, 217}, {185, 215, 214}, {186, 216, 215}, {178, 208, 207}, {189, 219, 218}, {191, 221, 220}, {195, 225, 224}, {192, 222, 221}, {193, 223, 222}, {194, 224, 223}, {196, 226, 225}, {190, 220, 219}, {197, 227, 226}, {198, 228, 227}, {199, 229, 228}, {176, 206, 205}, {125, 156, 155}, {202, 232, 231}, {235, 264, 263}, {207, 237, 236}, {204, 234, 233}, {205, 235, 234}, {214, 243, 242}, {206, 236, 235}, {213, 242, 241}, {208, 238, 237}, {211, 240, 239}, {212, 241, 240}, {215, 244, 243}, {216, 245, 244}, {223, 252, 251}, {218, 247, 246}, {219, 248, 247}, {227, 256, 255}, {217, 246, 245}, {220, 249, 248}, {221, 250, 249}, {224, 253, 252}, {225, 254, 253}, {222, 251, 250}, {836, 238, 209}, {203, 233, 232}, {226, 255, 254}, {153, 183, 182}, {233, 262, 261}, {230, 259, 258}, {231, 260, 259}, {240, 269, 268}, {232, 261, 260}, {239, 268, 267}, {234, 263, 262}, {236, 265, 264}, {1057, 265, 237}, {241, 270, 269}, {242, 271, 270}, {249, 278, 277}, {244, 273, 272}, {245, 274, 273}, {229, 258, 257}, {243, 272, 271}, {246, 275, 274}, {247, 276, 275}, {250, 279, 278}, {251, 280, 279}, {248, 277, 276}, {228, 257, 256}, {459, 483, 482}, {460, 484, 483}, {255, 284, 283}, {259, 288, 287}, {256, 285, 284}, {257, 286, 285}, {837, 293, 265}, {258, 287, 286}, {264, 293, 292}, {260, 289, 288}, {262, 291, 290}, {263, 292, 291}, {261, 290, 289}, {267, 295, 294}, {275, 303, 302}, {269, 297, 296}, {270, 298, 297}, {271, 299, 298}, {268, 296, 295}, {272, 300, 299}, {274, 302, 301}, {273, 301, 300}, {276, 304, 303}, {277, 305, 304}, {278, 306, 305}, {280, 308, 307}, {304, 332, 331}, {285, 313, 312}, {282, 310, 309}, {283, 311, 310}, {291, 319, 318}, {284, 312, 311}, {290, 318, 317}, {286, 314, 313}, {288, 316, 315}, {289, 317, 316}, {1061, 319, 292}, {294, 322, 321}, {301, 329, 328}, {296, 324, 323}, {297, 325, 324}, {281, 309, 308}, {295, 323, 322}, {298, 326, 325}, {299, 327, 326}, {302, 330, 329}, {303, 331, 330}, {300, 328, 327}, {279, 307, 306}, {254, 283, 282}, {305, 333, 332}, {307, 335, 334}, {310, 338, 337}, {311, 339, 338}, {308, 336, 335}, {309, 337, 336}, {312, 340, 339}, {315, 343, 342}, {316, 344, 343}, {313, 341, 340}, {314, 342, 341}, {317, 345, 344}, {318, 346, 345}, {838, 346, 319}, {321, 348, 347}, {322, 349, 348}, {323, 350, 349}, {324, 351, 350}, {325, 352, 351}, {326, 353, 352}, {327, 354, 353}, {328, 355, 354}, {329, 356, 355}, {330, 357, 356}, {287, 315, 314}, {332, 359, 358}, {333, 360, 359}, {336, 363, 362}, {337, 364, 363}, {334, 361, 360}, {335, 362, 361}, {338, 365, 364}, {341, 368, 367}, {342, 369, 368}, {339, 366, 365}, {340, 367, 366}, {343, 370, 369}, {344, 371, 370}, {1065, 371, 345}, {347, 374, 373}, {348, 375, 374}, {349, 376, 375}, {350, 377, 376}, {351, 378, 377}, {352, 379, 378}, {353, 380, 379}, {354, 381, 380}, {355, 382, 381}, {306, 334, 333}, {356, 383, 382}, {357, 384, 383}, {358, 385, 384}, {363, 390, 389}, {360, 387, 386}, {361, 388, 387}, {369, 396, 395}, {362, 389, 388}, {368, 395, 394}, {364, 391, 390}, {366, 393, 392}, {367, 394, 393}, {1302, 396, 370}, {1304, 1303, 839}, {379, 405, 404}, {374, 400, 399}, {375, 401, 400}, {407, 432, 431}, {373, 399, 398}, {376, 402, 401}, {377, 403, 402}, {380, 406, 405}, {381, 407, 406}, {378, 404, 403}, {365, 392, 391}, {408, 433, 432}, {382, 408, 407}, {384, 410, 409}, {388, 414, 413}, {389, 415, 414}, {386, 412, 411}, {387, 413, 412}, {390, 416, 415}, {393, 419, 418}, {394, 420, 419}, {391, 417, 416}, {392, 418, 417}, {385, 411, 410}, {395, 421, 420}, {398, 423, 422}, {402, 427, 426}, {399, 424, 423}, {400, 425, 424}, {401, 426, 425}, {403, 428, 427}, {840, 421, 396}, {404, 429, 428}, {405, 430, 429}, {406, 431, 430}, {383, 409, 408}, {253, 282, 281}, {409, 434, 433}, {442, 467, 466}, {414, 439, 438}, {411, 436, 435}, {412, 437, 436}, {1068, 444, 420}, {413, 438, 437}, {419, 444, 443}, {415, 440, 439}, {417, 442, 441}, {418, 443, 442}, {422, 447, 446}, {423, 448, 447}, {430, 455, 454}, {425, 450, 449}, {426, 451, 450}, {434, 459, 458}, {424, 449, 448}, {427, 452, 451}, {428, 453, 452}, {431, 456, 455}, {432, 457, 456}, {429, 454, 453}, {416, 441, 440}, {410, 435, 434}, {433, 458, 457}, {359, 386, 385}, {440, 465, 464}, {437, 462, 461}, {438, 463, 462}, {447, 471, 470}, {439, 464, 463}, {446, 470, 469}, {441, 466, 465}, {1174, 467, 443}, {1306, 1305, 842}, {448, 472, 471}, {449, 473, 472}, {456, 480, 479}, {451, 475, 474}, {452, 476, 475}, {436, 461, 460}, {450, 474, 473}, {453, 477, 476}, {454, 478, 477}, {457, 481, 480}, {458, 482, 481}, {455, 479, 478}, {435, 460, 459}, {48, 80, 79}, {461, 485, 484}, {759, 769, 768}, {1307, 489, 466}, {463, 487, 486}, {464, 488, 487}, {473, 496, 495}, {465, 489, 488}, {472, 495, 494}, {1309, 1308, 843}, {470, 493, 492}, {471, 494, 493}, {469, 492, 491}, {474, 497, 496}, {482, 505, 504}, {476, 499, 498}, {477, 500, 499}, {478, 501, 500}, {475, 498, 497}, {479, 502, 501}, {481, 504, 503}, {480, 503, 502}, {483, 506, 505}, {484, 507, 506}, {485, 508, 507}, {487, 510, 509}, {512, 533, 532}, {493, 515, 514}, {844, 511, 489}, {491, 513, 512}, {499, 521, 520}, {492, 514, 513}, {498, 520, 519}, {494, 516, 515}, {496, 518, 517}, {497, 519, 518}, {500, 522, 521}, {501, 523, 522}, {508, 530, 529}, {503, 525, 524}, {504, 526, 525}, {488, 511, 510}, {502, 524, 523}, {505, 527, 526}, {506, 528, 527}, {509, 531, 530}, {846, 531, 510}, {507, 529, 528}, {486, 509, 508}, {1201, 1028, 688}, {513, 534, 533}, {515, 536, 535}, {518, 539, 538}, {519, 540, 539}, {516, 537, 536}, {517, 538, 537}, {520, 541, 540}, {523, 544, 543}, {524, 545, 544}, {521, 542, 541}, {522, 543, 542}, {525, 546, 545}, {526, 547, 546}, {527, 548, 547}, {528, 549, 548}, {529, 550, 549}, {848, 550, 530}, {532, 552, 551}, {533, 553, 552}, {534, 554, 553}, {535, 555, 554}, {536, 556, 555}, {537, 557, 556}, {538, 558, 557}, {495, 517, 516}, {540, 560, 559}, {541, 561, 560}, {544, 564, 563}, {545, 565, 564}, {542, 562, 561}, {543, 563, 562}, {546, 566, 565}, {850, 568, 549}, {551, 570, 569}, {547, 567, 566}, {1177, 567, 548}, {552, 571, 570}, {553, 572, 571}, {554, 573, 572}, {555, 574, 573}, {556, 575, 574}, {557, 576, 575}, {558, 577, 576}, {559, 578, 577}, {560, 579, 578}, {561, 580, 579}, {562, 581, 580}, {563, 582, 581}, {514, 535, 534}, {564, 583, 582}, {565, 584, 583}, {1180, 584, 566}, {572, 590, 589}, {569, 587, 586}, {570, 588, 587}, {578, 596, 595}, {571, 589, 588}, {577, 595, 594}, {573, 591, 590}, {575, 593, 592}, {576, 594, 593}, {579, 597, 596}, {580, 598, 597}, {588, 605, 604}, {582, 600, 599}, {1071, 600, 583}, {618, 632, 631}, {581, 599, 598}, {1126, 1125, 853}, {586, 603, 602}, {589, 606, 605}, {590, 607, 606}, {587, 604, 603}, {574, 592, 591}, {619, 633, 632}, {591, 608, 607}, {593, 610, 609}, {597, 614, 613}, {1183, 614, 598}, {595, 612, 611}, {596, 613, 612}, {854, 615, 599}, {604, 619, 618}, {605, 620, 619}, {602, 617, 616}, {603, 618, 617}, {594, 611, 610}, {606, 621, 620}, {608, 623, 622}, {612, 627, 626}, {609, 624, 623}, {610, 625, 624}, {611, 626, 625}, {1074, 627, 613}, {607, 622, 621}, {1128, 1127, 855}, {616, 630, 629}, {617, 631, 630}, {592, 609, 608}, {539, 559, 558}, {620, 634, 633}, {1152, 1151, 867}, {1077, 638, 625}, {622, 636, 635}, {623, 637, 636}, {633, 645, 644}, {624, 638, 637}, {632, 644, 643}, {1130, 1129, 856}, {630, 642, 641}, {631, 643, 642}, {634, 646, 645}, {635, 647, 646}, {644, 654, 653}, {1134, 1133, 857}, {640, 650, 649}, {650, 658, 657}, {1081, 647, 636}, {641, 651, 650}, {642, 652, 651}, {1085, 654, 645}, {1138, 1137, 858}, {643, 653, 652}, {629, 641, 640}, {621, 635, 634}, {649, 657, 656}, {1311, 1310, 852}, {1008, 946, 863}, {1142, 1141, 859}, {1092, 661, 656}, {1315, 1314, 870}, {1146, 1145, 860}, {1370, 1198, 672}, {866, 862, 667}, {869, 864, 670}, {1189, 1022, 671}, {872, 868, 675}, {1194, 1024, 676}, {676, 685, 684}, {1203, 678, 671}, {1317, 1316, 873}, {1089, 659, 652}, {1382, 1381, 677}, {875, 871, 681}, {1196, 1026, 682}, {1206, 685, 677}, {1319, 1318, 876}, {1385, 1384, 683}, {1186, 658, 651}, {49, 81, 80}, {462, 486, 485}, {683, 692, 691}, {1293, 696, 687}, {1211, 692, 684}, {1321, 1320, 878}, {1209, 1030, 703}, {880, 877, 695}, {1323, 1322, 881}, {1394, 1393, 697}, {690, 700, 699}, {1217, 700, 691}, {689, 699, 698}, {1391, 1390, 704}, {703, 713, 712}, {697, 707, 706}, {698, 708, 707}, {1220, 708, 699}, {696, 706, 705}, {1325, 1324, 883}, {1215, 1214, 711}, {884, 882, 710}, {704, 714, 713}, {705, 715, 714}, {706, 716, 715}, {1327, 1326, 886}, {1232, 740, 731}, {713, 723, 722}, {710, 720, 719}, {711, 721, 720}, {719, 729, 728}, {712, 722, 721}, {718, 728, 727}, {714, 724, 723}, {1329, 1328, 889}, {890, 888, 726}, {720, 730, 729}, {721, 731, 730}, {728, 738, 737}, {1229, 732, 723}, {1331, 1330, 892}, {887, 885, 718}, {722, 732, 731}, {893, 891, 734}, {726, 736, 735}, {729, 739, 738}, {730, 740, 739}, {727, 737, 736}, {1223, 716, 707}, {682, 691, 690}, {1333, 1332, 895}, {734, 744, 743}, {737, 747, 746}, {738, 748, 747}, {735, 745, 744}, {736, 746, 745}, {1235, 748, 739}, {742, 752, 751}, {743, 753, 752}, {1335, 1334, 898}, {899, 897, 750}, {744, 754, 753}, {745, 755, 754}, {746, 756, 755}, {1241, 756, 747}, {1337, 1336, 901}, {750, 760, 759}, {751, 761, 760}, {752, 762, 761}, {753, 763, 762}, {754, 764, 763}, {1244, 764, 755}, {1339, 1338, 903}, {1239, 1238, 767}, {1226, 724, 715}, {760, 770, 769}, {761, 771, 770}, {1341, 1340, 904}, {1033, 1032, 774}, {762, 772, 771}, {1247, 772, 763}, {767, 776, 775}, {770, 779, 778}, {1253, 779, 771}, {768, 777, 776}, {769, 778, 777}, {1343, 1342, 906}, {907, 905, 781}, {774, 783, 782}, {775, 784, 783}, {776, 785, 784}, {777, 786, 785}, {1256, 786, 778}, {1345, 1344, 909}, {1251, 1250, 789}, {782, 791, 790}, {783, 792, 791}, {784, 793, 792}, {896, 894, 742}, {1259, 793, 785}, {1347, 1346, 910}, {1036, 1035, 795}, {1349, 1348, 912}, {790, 798, 797}, {791, 799, 798}, {1039, 1038, 807}, {1262, 799, 792}, {1351, 1350, 913}, {1397, 1396, 802}, {797, 805, 804}, {1265, 805, 798}, {802, 809, 808}, {803, 810, 809}, {1042, 1041, 817}, {1353, 1352, 915}, {1400, 1399, 813}, {964, 933, 840}, {1268, 810, 804}, {808, 815, 814}, {1271, 815, 809}, {813, 819, 818}, {1274, 819, 814}, {1355, 1354, 916}, {796, 804, 803}, {1172, 842, 444}, {1357, 1356, 918}, {1280, 823, 818}, {1361, 1360, 921}, {1278, 1277, 828}, {1045, 1044, 825}, {1283, 826, 822}, {1363, 1362, 923}, {1010, 1001, 927}, {1160, 833, 61}, {924, 922, 830}, {1157, 1156, 925}, {1359, 1358, 919}, {960, 928, 833}, {1162, 835, 151}, {962, 931, 837}, {1164, 836, 209}, {961, 930, 836}, {1166, 837, 265}, {1168, 838, 319}, {928, 834, 92}, {963, 932, 838}, {1170, 839, 371}, {397, 840, 396}, {1403, 1402, 822}, {1388, 1387, 689}, {1175, 843, 467}, {1409, 871, 682}, {982, 847, 511}, {965, 934, 844}, {511, 846, 510}, {984, 851, 550}, {966, 935, 846}, {968, 937, 850}, {531, 848, 530}, {983, 849, 531}, {550, 850, 549}, {1178, 852, 567}, {1181, 853, 584}, {654, 859, 653}, {969, 939, 854}, {1184, 855, 614}, {1014, 862, 668}, {600, 854, 599}, {627, 856, 626}, {638, 857, 637}, {658, 860, 657}, {1187, 861, 658}, {647, 858, 646}, {967, 936, 848}, {490, 844, 489}, {985, 945, 862}, {789, 797, 796}, {1099, 869, 670}, {865, 866, 667}, {1192, 1191, 1000}, {1103, 875, 681}, {1407, 868, 676}, {1372, 1294, 874}, {1365, 1364, 1014}, {1102, 872, 675}, {1199, 873, 672}, {1204, 876, 678}, {987, 947, 877}, {1218, 883, 700}, {1207, 878, 685}, {1295, 879, 703}, {1312, 865, 667}, {1411, 877, 696}, {1105, 880, 695}, {1212, 881, 692}, {975, 884, 710}, {989, 948, 885}, {710, 882, 711}, {1405, 864, 671}, {331, 358, 357}, {976, 887, 718}, {1690, 1689, 942}, {1242, 903, 756}, {1245, 904, 764}, {1236, 901, 748}, {1297, 900, 759}, {1374, 1373, 1106}, {979, 896, 742}, {993, 952, 897}, {1224, 889, 716}, {1230, 895, 732}, {726, 888, 727}, {994, 953, 900}, {1233, 898, 740}, {845, 965, 844}, {847, 966, 846}, {849, 967, 848}, {750, 897, 751}, {838, 932, 346}, {929, 1055, 181}, {836, 930, 238}, {980, 899, 750}, {1377, 905, 782}, {991, 950, 891}, {977, 890, 726}, {734, 891, 735}, {1369, 1368, 1017}, {833, 928, 92}, {1284, 923, 826}, {1017, 922, 831}, {1286, 925, 828}, {1404, 1119, 917}, {1272, 918, 815}, {1254, 909, 779}, {1269, 916, 810}, {997, 958, 922}, {1275, 919, 819}, {958, 920, 828}, {978, 893, 734}, {992, 951, 894}, {742, 894, 743}, {1227, 892, 724}, {995, 954, 905}, {1248, 906, 772}, {1281, 921, 823}, {981, 907, 781}, {835, 929, 181}, {851, 968, 850}, {1376, 1375, 1109}, {841, 964, 840}, {998, 959, 832}, {891, 950, 726}, {894, 951, 734}, {897, 952, 742}, {888, 949, 718}, {1144, 973, 944}, {1083, 942, 647}, {1087, 943, 654}, {840, 933, 421}, {844, 934, 511}, {848, 936, 550}, {885, 948, 710}, {861, 944, 658}, {1166, 1057, 266}, {1163, 1162, 152}, {1162, 1163, 835}, {877, 947, 687}, {1054, 1056, 210}, {905, 954, 774}, {1204, 1203, 679}, {862, 945, 663}, {1020, 1007, 946}, {846, 935, 531}, {850, 937, 568}, {1079, 941, 638}, {951, 978, 734}, {952, 979, 742}, {953, 980, 750}, {950, 977, 726}, {941, 971, 857}, {938, 969, 854}, {940, 970, 856}, {1415, 957, 817}, {1155, 1122, 958}, {949, 976, 718}, {948, 975, 710}, {942, 972, 858}, {1073, 938, 600}, {854, 939, 615}, {1076, 940, 627}, {900, 953, 750}, {1413, 955, 795}, {837, 931, 293}, {944, 973, 860}, {947, 974, 687}, {1414, 956, 807}, {922, 958, 828}, {1398, 1111, 911}, {1257, 910, 786}, {1260, 912, 793}, {1193, 1005, 867}, {959, 1002, 832}, {1368, 1001, 830}, {1002, 1001, 832}, {1193, 1192, 1004}, {999, 998, 832}, {1013, 1004, 664}, {1117, 996, 914}, {924, 997, 922}, {880, 987, 877}, {959, 998, 926}, {1021, 1004, 1000}, {1379, 1044, 826}, {1046, 1045, 825}, {1292, 1045, 821}, {1003, 1000, 663}, {1292, 1119, 1044}, {1383, 1025, 670}, {1027, 1026, 674}, {676, 1024, 677}, {1098, 1025, 669}, {872, 986, 868}, {887, 989, 885}, {884, 988, 882}, {1371, 1023, 666}, {1025, 1024, 669}, {1019, 1018, 831}, {1023, 1022, 665}, {671, 1022, 672}, {1018, 1017, 831}, {1369, 1018, 927}, {1001, 1010, 832}, {1149, 1008, 863}, {1007, 1021, 1000}, {1004, 1021, 664}, {1007, 1020, 664}, {899, 993, 897}, {907, 995, 905}, {890, 990, 888}, {896, 992, 894}, {893, 991, 891}, {1001, 1006, 830}, {1008, 1020, 946}, {1020, 1008, 664}, {1021, 1007, 664}, {957, 1043, 817}, {1043, 1042, 817}, {1291, 1042, 812}, {1291, 1115, 1041}, {955, 1037, 795}, {1290, 1111, 1038}, {1037, 1036, 795}, {1418, 1035, 796}, {1289, 1036, 788}, {1288, 1106, 1032}, {774, 1032, 775}, {1101, 1027, 674}, {1392, 1031, 695}, {1289, 1109, 1035}, {1034, 1033, 774}, {1288, 1033, 766}, {996, 956, 914}, {1401, 1115, 914}, {1266, 915, 805}, {1263, 913, 799}, {934, 982, 511}, {935, 983, 531}, {954, 1034, 774}, {1040, 1039, 807}, {936, 984, 550}, {682, 1026, 683}, {1053, 1164, 209}, {1029, 1028, 680}, {1416, 1028, 689}, {1053, 1054, 210}, {1055, 1054, 181}, {181, 1053, 180}, {1052, 1051, 122}, {1164, 1053, 210}, {1160, 1047, 62}, {1047, 1048, 62}, {1422, 1041, 818}, {31, 1047, 30}, {1050, 1051, 152}, {1049, 1048, 31}, {122, 1050, 121}, {1031, 1030, 694}, {703, 1030, 704}, {1104, 1031, 694}, {1389, 1029, 681}, {1420, 1038, 808}, {1290, 1039, 801}, {1162, 1050, 152}, {956, 1040, 807}, {866, 985, 862}, {1386, 1027, 675}, {1008, 1009, 664}, {1165, 1164, 210}, {1161, 1160, 62}, {1170, 1065, 372}, {1070, 1069, 421}, {933, 1070, 421}, {584, 1071, 583}, {346, 1065, 345}, {1059, 1058, 238}, {1062, 1064, 320}, {1058, 1060, 266}, {1057, 1058, 266}, {930, 1059, 238}, {1068, 1069, 445}, {421, 1068, 420}, {657, 1092, 656}, {1092, 1093, 661}, {1071, 1125, 601}, {1172, 1068, 445}, {238, 1057, 237}, {932, 1067, 346}, {1071, 1072, 600}, {1065, 1066, 372}, {1067, 1066, 346}, {293, 1061, 292}, {931, 1063, 293}, {1063, 1062, 293}, {1084, 1082, 648}, {653, 1089, 652}, {1090, 1089, 660}, {1089, 1090, 659}, {1081, 1082, 647}, {1074, 1075, 627}, {1082, 1081, 648}, {626, 1077, 625}, {1075, 1074, 628}, {1086, 1087, 654}, {1088, 1086, 655}, {1085, 1086, 654}, {1072, 1071, 601}, {1168, 1061, 320}, {1061, 1062, 320}, {1072, 1073, 600}, {1090, 1091, 659}, {614, 1074, 613}, {1082, 1083, 647}, {646, 1085, 645}, {1086, 1085, 655}, {853, 1125, 584}, {1075, 1076, 627}, {1125, 1126, 601}, {1018, 1124, 927}, {1033, 1108, 766}, {1110, 1109, 788}, {1039, 1114, 801}, {1116, 1115, 812}, {1374, 1107, 902}, {1093, 1094, 661}, {1094, 1095, 661}, {1025, 1099, 670}, {1015, 1100, 870}, {1027, 1102, 675}, {1041, 1115, 813}, {1111, 1112, 911}, {2024, 1959, 1023}, {1977, 1537, 1049}, {1976, 1979, 1048}, {1112, 1113, 911}, {1116, 1117, 914}, {1376, 1110, 908}, {1112, 1111, 801}, {1038, 1111, 802}, {1035, 1109, 789}, {1032, 1106, 767}, {1107, 1106, 766}, {1031, 1105, 695}, {1127, 1128, 628}, {1077, 1129, 639}, {857, 1133, 637}, {1133, 1134, 648}, {855, 1127, 614}, {1044, 1119, 822}, {1119, 1120, 917}, {1120, 1121, 917}, {958, 1122, 920}, {1136, 1134, 857}, {1081, 1133, 648}, {970, 1132, 856}, {1042, 1118, 812}, {1115, 1116, 914}, {1029, 1103, 681}, {1093, 1092, 662}, {1120, 1119, 821}, {1132, 1130, 856}, {1130, 1131, 639}, {856, 1129, 626}, {1129, 1130, 639}, {1074, 1127, 628}, {1078, 1077, 639}, {637, 1081, 636}, {1078, 1079, 638}, {1154, 1152, 867}, {1152, 1153, 668}, {997, 1155, 958}, {1151, 1152, 668}, {1148, 1146, 860}, {860, 1145, 657}, {1145, 1146, 662}, {1137, 1138, 655}, {1140, 1138, 858}, {972, 1140, 858}, {1191, 1151, 663}, {1146, 1147, 662}, {1175, 1174, 468}, {1005, 1193, 1004}, {1192, 1193, 867}, {862, 1151, 668}, {444, 1174, 443}, {1173, 1172, 445}, {1172, 1173, 842}, {973, 1148, 860}, {1023, 1150, 666}, {1138, 1139, 655}, {1089, 1141, 660}, {1092, 1145, 662}, {1167, 1166, 266}, {1171, 1170, 372}, {1170, 1171, 839}, {1068, 1172, 444}, {1164, 1165, 836}, {1047, 1160, 61}, {1159, 1157, 925}, {1160, 1161, 833}, {1157, 1158, 831}, {1057, 1166, 265}, {1065, 1170, 371}, {1169, 1168, 320}, {859, 1141, 653}, {1141, 1142, 660}, {1143, 1142, 859}, {922, 1156, 831}, {925, 1156, 828}, {1156, 1157, 831}, {1168, 1169, 838}, {1166, 1167, 837}, {1061, 1168, 319}, {868, 1194, 676}, {1024, 1194, 669}, {1004, 1192, 1000}, {1151, 1191, 867}, {1182, 1181, 585}, {652, 1186, 651}, {1187, 1186, 659}, {1186, 1187, 658}, {1180, 1181, 584}, {1176, 1175, 468}, {1181, 1180, 585}, {549, 1177, 548}, {1174, 1175, 467}, {1184, 1185, 855}, {1185, 1184, 615}, {1183, 1184, 614}, {1134, 1135, 648}, {1077, 1078, 638}, {1080, 1078, 639}, {971, 1136, 857}, {1085, 1137, 655}, {1187, 1188, 861}, {1181, 1182, 853}, {599, 1183, 598}, {1184, 1183, 615}, {1175, 1176, 843}, {1050, 1162, 151}, {1178, 1177, 568}, {1178, 1179, 852}, {1026, 1196, 674}, {1372, 1201, 688}, {1028, 1201, 680}, {1201, 1202, 680}, {871, 1196, 682}, {1000, 1191, 663}, {1194, 1195, 669}, {1191, 1192, 867}, {1189, 1190, 665}, {1199, 1200, 873}, {1200, 1199, 673}, {1198, 1199, 672}, {1188, 1187, 659}, {1177, 1178, 567}, {1179, 1178, 568}, {864, 1189, 671}, {858, 1137, 646}, {1022, 1189, 665}, {1196, 1197, 674}, {1312, 1198, 666}, {1199, 1198, 673}, {567, 1180, 566}, {1978, 2066, 62}, {1010, 1011, 832}, {862, 1014, 667}, {1207, 1206, 686}, {1206, 1207, 685}, {1204, 1205, 876}, {678, 1206, 677}, {1208, 1207, 686}, {1030, 1209, 694}, {1209, 1210, 694}, {1207, 1208, 878}, {879, 1209, 703}, {1217, 1218, 700}, {685, 1211, 684}, {1211, 1212, 692}, {711, 1214, 712}, {1213, 1212, 693}, {1212, 1213, 881}, {1212, 1211, 693}, {882, 1215, 711}, {1218, 1217, 701}, {1366, 1215, 702}, {1215, 1216, 702}, {692, 1217, 691}, {1218, 1219, 883}, {1232, 1233, 740}, {700, 1220, 699}, {1222, 1221, 709}, {1221, 1222, 886}, {1221, 1220, 709}, {1220, 1221, 708}, {708, 1223, 707}, {1225, 1224, 717}, {1224, 1225, 889}, {1224, 1223, 717}, {1223, 1224, 716}, {716, 1226, 715}, {1227, 1226, 725}, {1226, 1227, 724}, {1228, 1227, 725}, {1227, 1228, 892}, {724, 1229, 723}, {1230, 1229, 733}, {1229, 1230, 732}, {1231, 1230, 733}, {1230, 1231, 895}, {732, 1232, 731}, {1233, 1232, 741}, {1366, 1295, 1214}, {1262, 1263, 799}, {1219, 1218, 701}, {1234, 1233, 741}, {1367, 1297, 1238}, {1237, 1236, 749}, {1236, 1237, 901}, {1236, 1235, 749}, {1239, 1240, 758}, {1373, 1239, 767}, {1367, 1239, 758}, {1247, 1248, 772}, {767, 1238, 768}, {1248, 1249, 906}, {1235, 1236, 748}, {1242, 1241, 757}, {1244, 1245, 764}, {1245, 1244, 765}, {1243, 1242, 757}, {748, 1241, 747}, {1246, 1245, 765}, {764, 1247, 763}, {1248, 1247, 773}, {1241, 1242, 756}, {1245, 1246, 904}, {1233, 1234, 898}, {1378, 1377, 1250}, {786, 1259, 785}, {772, 1253, 771}, {1378, 1251, 781}, {1251, 1252, 781}, {789, 1250, 790}, {1254, 1255, 909}, {1253, 1254, 779}, {1255, 1254, 780}, {740, 1235, 739}, {1254, 1253, 780}, {1375, 1251, 789}, {779, 1256, 778}, {1257, 1256, 787}, {1260, 1259, 794}, {1258, 1257, 787}, {1257, 1258, 910}, {1259, 1260, 793}, {1261, 1260, 794}, {1263, 1262, 800}, {1256, 1257, 786}, {1260, 1261, 912}, {793, 1262, 792}, {1322, 1323, 701}, {1264, 1263, 800}, {1263, 1264, 913}, {489, 1307, 490}, {1266, 1267, 915}, {1266, 1265, 806}, {1265, 1266, 805}, {810, 1271, 809}, {1267, 1266, 806}, {1269, 1270, 916}, {805, 1268, 804}, {1268, 1269, 810}, {1270, 1269, 811}, {1269, 1268, 811}, {1272, 1271, 816}, {1275, 1276, 919}, {1273, 1272, 816}, {1272, 1273, 918}, {815, 1274, 814}, {1271, 1272, 815}, {1275, 1274, 820}, {1276, 1275, 820}, {1274, 1275, 819}, {1380, 1379, 1277}, {1286, 1277, 829}, {920, 1278, 828}, {1380, 1278, 825}, {1278, 1279, 825}, {1282, 1281, 824}, {1281, 1282, 921}, {1281, 1280, 824}, {1280, 1281, 823}, {823, 1283, 822}, {1285, 1284, 827}, {1284, 1285, 923}, {1284, 1283, 827}, {1283, 1284, 826}, {819, 1280, 818}, {1277, 1286, 828}, {1286, 1287, 925}, {1036, 1289, 1035}, {1106, 1288, 766}, {1033, 1288, 1032}, {1109, 1289, 788}, {1111, 1290, 801}, {1287, 1286, 829}, {1039, 1290, 1038}, {1115, 1291, 812}, {1042, 1291, 1041}, {1119, 1292, 821}, {1045, 1292, 1044}, {1294, 1293, 687}, {696, 1293, 697}, {1296, 1295, 702}, {1214, 1295, 703}, {874, 1294, 687}, {1395, 1294, 688}, {1295, 1296, 879}, {1297, 1298, 900}, {92, 1299, 91}, {1298, 1297, 758}, {1238, 1297, 759}, {121, 1299, 122}, {1299, 1300, 122}, {834, 1300, 92}, {1300, 1301, 122}, {371, 1302, 370}, {396, 1302, 397}, {1302, 1303, 397}, {839, 1303, 371}, {1303, 1304, 397}, {1174, 1305, 468}, {842, 1305, 444}, {1305, 1306, 468}, {467, 1307, 466}, {1242, 1243, 903}, {1307, 1308, 490}, {843, 1308, 467}, {852, 1310, 567}, {1310, 1311, 585}, {1308, 1309, 490}, {1180, 1310, 585}, {1313, 1312, 666}, {1198, 1314, 673}, {1364, 1314, 667}, {1198, 1312, 667}, {1312, 1313, 865}, {1314, 1315, 673}, {1203, 1316, 679}, {873, 1316, 672}, {1316, 1317, 679}, {1206, 1318, 686}, {876, 1318, 678}, {1318, 1319, 686}, {1211, 1320, 693}, {878, 1320, 685}, {1320, 1321, 693}, {1217, 1322, 701}, {881, 1322, 692}, {799, 1265, 798}, {1012, 1010, 927}, {756, 1244, 755}, {1205, 1204, 679}, {1338, 1339, 765}, {1336, 1337, 757}, {901, 1336, 748}, {1241, 1336, 757}, {903, 1338, 756}, {1332, 1333, 741}, {1244, 1338, 765}, {1232, 1332, 741}, {895, 1332, 732}, {886, 1326, 708}, {1235, 1334, 749}, {1334, 1335, 749}, {1375, 1376, 908}, {1110, 1376, 1109}, {905, 1377, 781}, {898, 1334, 740}, {1109, 1375, 789}, {1356, 1357, 820}, {919, 1358, 819}, {904, 1340, 764}, {883, 1324, 700}, {1223, 1326, 717}, {1226, 1328, 725}, {1326, 1327, 717}, {1274, 1356, 820}, {1271, 1354, 816}, {1352, 1353, 811}, {915, 1352, 805}, {1354, 1355, 816}, {1265, 1350, 806}, {916, 1354, 810}, {912, 1348, 793}, {1348, 1349, 800}, {913, 1350, 799}, {1350, 1351, 806}, {1268, 1352, 811}, {892, 1330, 724}, {1330, 1331, 733}, {889, 1328, 716}, {1229, 1330, 733}, {1328, 1329, 725}, {1247, 1340, 773}, {1253, 1342, 780}, {918, 1356, 815}, {1340, 1341, 773}, {1251, 1375, 908}, {1342, 1343, 780}, {1373, 1374, 902}, {1239, 1373, 902}, {1022, 1370, 672}, {1198, 1370, 666}, {1368, 1369, 927}, {1001, 1368, 927}, {1018, 1369, 1017}, {1015, 1365, 1014}, {1295, 1366, 702}, {1283, 1360, 827}, {1364, 1365, 870}, {1358, 1359, 824}, {1017, 1368, 830}, {1297, 1367, 758}, {1016, 1015, 668}, {1365, 1015, 870}, {922, 1017, 830}, {1215, 1366, 1214}, {1015, 1014, 668}, {1203, 1204, 678}, {672, 1203, 671}, {1239, 1367, 1238}, {1023, 1371, 1022}, {1360, 1361, 827}, {921, 1360, 823}, {1277, 1362, 829}, {1406, 1382, 670}, {1382, 1383, 670}, {677, 1381, 678}, {1406, 1405, 1381}, {1024, 1382, 677}, {1377, 1378, 781}, {1251, 1378, 1250}, {1106, 1373, 767}, {1250, 1377, 782}, {1278, 1380, 1277}, {1044, 1379, 825}, {1277, 1379, 826}, {1362, 1363, 829}, {1014, 1364, 667}, {1314, 1364, 870}, {923, 1362, 826}, {1370, 1371, 666}, {1201, 1372, 874}, {1379, 1380, 825}, {1294, 1372, 688}, {1280, 1358, 824}, {1107, 1374, 1106}, {906, 1342, 772}, {909, 1344, 779}, {1256, 1344, 787}, {689, 1387, 690}, {1027, 1386, 1026}, {1410, 1409, 1387}, {1408, 1385, 675}, {1029, 1389, 1028}, {1410, 1388, 681}, {1388, 1389, 681}, {1419, 1418, 1396}, {1028, 1388, 689}, {802, 1396, 803}, {1385, 1386, 675}, {704, 1390, 705}, {697, 1393, 698}, {1417, 1416, 1393}, {1412, 1391, 695}, {1412, 1411, 1390}, {1293, 1394, 697}, {1394, 1395, 688}, {1294, 1395, 1293}, {1030, 1391, 704}, {1417, 1394, 688}, {1398, 1397, 802}, {1119, 1404, 822}, {1403, 1404, 917}, {1423, 1422, 1402}, {1401, 1400, 813}, {1421, 1420, 1399}, {813, 1399, 814}, {1115, 1401, 813}, {1421, 1400, 807}, {1400, 1401, 914}, {1220, 1324, 709}, {1324, 1325, 709}, {1397, 1398, 911}, {1111, 1398, 802}, {1419, 1397, 795}, {1405, 1406, 670}, {864, 1405, 670}, {1381, 1405, 671}, {1404, 1403, 822}, {1384, 1407, 676}, {868, 1407, 675}, {822, 1402, 823}, {1423, 1403, 817}, {1382, 1406, 1381}, {1391, 1392, 695}, {1031, 1392, 1030}, {1407, 1408, 675}, {1385, 1408, 1384}, {1038, 1420, 807}, {1396, 1418, 796}, {1035, 1418, 795}, {1394, 1417, 1393}, {1397, 1419, 1396}, {957, 1415, 917}, {1418, 1419, 795}, {956, 1414, 914}, {1403, 1415, 817}, {1028, 1416, 688}, {1393, 1416, 689}, {1416, 1417, 688}, {1346, 1347, 794}, {1262, 1348, 800}, {1344, 1345, 787}, {910, 1346, 786}, {1259, 1346, 794}, {1025, 1383, 1024}, {1420, 1421, 807}, {683, 1384, 684}, {1408, 1407, 1384}, {1388, 1410, 1387}, {1249, 1248, 773}, {1409, 1410, 681}, {877, 1411, 695}, {1403, 1423, 1402}, {1402, 1422, 818}, {1422, 1423, 817}, {2080, 2076, 1126}, {1543, 1986, 1056}, {1546, 1988, 1060}, {1549, 1990, 1064}, {871, 1409, 681}, {1387, 1409, 682}, {1956, 1580, 861}, {2101, 1700, 945}, {2085, 2081, 1128}, {955, 1413, 911}, {1400, 1414, 807}, {1411, 1412, 695}, {1397, 1413, 795}, {1391, 1412, 1390}, {1399, 1420, 808}, {1041, 1422, 817}, {1026, 1385, 683}, {1400, 1421, 1399}, {1390, 1411, 696}, {1539, 1954, 834}, {990, 949, 888}, {1581, 2011, 1091}, {1624, 1835, 903}, {1620, 1834, 901}, {1618, 1832, 898}, {1614, 1828, 892}, {2167, 1480, 896}, {2163, 1476, 890}, {2169, 1482, 899}, {2161, 1474, 887}, {1600, 1596, 874}, {1612, 1826, 889}, {1598, 1817, 876}, {1818, 1819, 974}, {1601, 1820, 878}, {2151, 1464, 875}, {1616, 1830, 895}, {1595, 1816, 873}, {2191, 1558, 845}, {1557, 1803, 843}, {1864, 1559, 845}, {2192, 1561, 847}, {2193, 1564, 849}, {2165, 1478, 893}, {2194, 1567, 851}, {1448, 2001, 628}, {2148, 1461, 872}, {1569, 1804, 852}, {1570, 1805, 853}, {1572, 1806, 855}, {1446, 1998, 601}, {1607, 1603, 879}, {2159, 1472, 884}, {1610, 1824, 886}, {2215, 1737, 950}, {2129, 1664, 932}, {2213, 1733, 949}, {2221, 1749, 953}, {2217, 1741, 951}, {2219, 1745, 952}, {2134, 1672, 934}, {1954, 1955, 834}, {2131, 1667, 933}, {1541, 1796, 835}, {1860, 1554, 841}, {1654, 1936, 1006}, {1552, 1801, 839}, {2211, 1729, 948}, {2034, 1962, 1029}, {2207, 1719, 947}, {1556, 1802, 842}, {2190, 1553, 841}, {1605, 1821, 881}, {1608, 1822, 883}, {2155, 1468, 880}, {2232, 1773, 956}, {2229, 1767, 955}, {2235, 1779, 957}, {2127, 1663, 931}, {2225, 1758, 954}, {2240, 1792, 959}, {2125, 1662, 930}, {2123, 1661, 929}, {1706, 1587, 865}, {1588, 1935, 1005}, {2105, 2106, 1150}, {1591, 2030, 1100}, {2082, 1871, 628}, {2067, 1854, 152}, {2081, 2083, 1128}, {2076, 2078, 1126}, {2077, 1868, 601}, {2068, 1855, 210}, {2066, 1853, 62}, {1972, 2055, 1045}, {2057, 2058, 1122}, {2045, 1492, 788}, {2061, 2062, 1123}, {2054, 1501, 821}, {2063, 2061, 1123}, {1986, 2069, 1056}, {2070, 1856, 266}, {1988, 2071, 1060}, {1679, 2202, 938}, {1728, 2211, 948}, {1568, 2194, 851}, {1701, 2143, 946}, {1565, 2193, 849}, {1732, 2213, 949}, {1718, 2207, 947}, {1736, 2215, 950}, {1990, 2073, 1064}, {2075, 1861, 445}, {2074, 1858, 372}, {2072, 1857, 320}, {1445, 2140, 939}, {1650, 1784, 920}, {1643, 2051, 1118}, {2065, 1975, 926}, {1430, 2125, 930}, {2104, 2023, 665}, {1835, 1754, 903}, {2103, 1703, 1149}, {1700, 1813, 945}, {2109, 1708, 1154}, {1877, 2102, 985}, {1834, 1751, 901}, {1454, 2016, 662}, {2146, 1459, 869}, {1582, 2015, 1094}, {1698, 2100, 861}, {1957, 1958, 863}, {1453, 2012, 660}, {1699, 2101, 945}, {2092, 2094, 1142}, {2095, 1695, 1143}, {1434, 2129, 932}, {1442, 2137, 937}, {2120, 1790, 1159}, {1432, 2127, 931}, {1428, 2123, 929}, {1441, 2136, 936}, {1440, 2135, 935}, {1439, 2134, 934}, {2093, 1875, 660}, {2097, 2096, 1144}, {2100, 1956, 861}, {2114, 2033, 680}, {1436, 2131, 933}, {2043, 1630, 908}, {1740, 2217, 951}, {2002, 2000, 1075}, {2137, 1675, 937}, {1655, 1851, 925}, {1648, 2053, 1121}, {2188, 1506, 924}, {2059, 1656, 926}, {1658, 2065, 926}, {1657, 2064, 1124}, {1633, 1841, 910}, {2175, 1489, 907}, {1640, 1844, 915}, {1631, 1840, 909}, {1635, 1842, 912}, {1628, 1837, 906}, {1637, 2048, 1113}, {1639, 1843, 913}, {1850, 1653, 924}, {1646, 1846, 918}, {1524, 2104, 665}, {1693, 1811, 943}, {1523, 1937, 663}, {1804, 1677, 852}, {1805, 2079, 853}, {1652, 1849, 923}, {1806, 2084, 855}, {1720, 1888, 693}, {1649, 1847, 919}, {1525, 2110, 669}, {1651, 1848, 921}, {1716, 1886, 686}, {2056, 1650, 920}, {1644, 1845, 916}, {1627, 1836, 904}, {1797, 1428, 929}, {1670, 1863, 490}, {1665, 1859, 397}, {1668, 1862, 468}, {1521, 1809, 972}, {1687, 2089, 1135}, {1691, 2091, 1139}, {1683, 2087, 1131}, {1520, 1808, 971}, {2202, 1678, 938}, {1686, 1685, 941}, {1676, 1867, 585}, {1519, 1807, 970}, {1682, 1681, 940}, {1458, 1525, 669}, {2111, 2028, 1098}, {1707, 2108, 1153}, {1696, 2099, 1147}, {1694, 1693, 943}, {1522, 1812, 973}, {1938, 1933, 1003}, {2143, 1455, 946}, {1702, 1941, 1009}, {1456, 1524, 665}, {1460, 1526, 674}, {1881, 1882, 986}, {1710, 1883, 673}, {2113, 2031, 1101}, {1463, 1527, 680}, {1713, 1885, 679}, {1801, 1666, 839}, {1800, 1512, 963}, {1802, 1669, 842}, {1803, 1671, 843}, {2060, 1791, 959}, {1793, 1943, 1011}, {1789, 2119, 1158}, {1776, 1918, 816}, {1780, 1920, 820}, {1762, 1910, 787}, {1919, 1778, 957}, {1785, 1922, 827}, {1730, 1894, 717}, {1787, 1924, 829}, {1759, 1909, 780}, {1501, 1535, 821}, {1782, 1921, 824}, {1764, 1911, 794}, {1492, 1532, 788}, {1768, 1913, 800}, {2013, 2010, 1090}, {2017, 2014, 1093}, {2136, 1674, 936}, {1999, 1997, 1072}, {2135, 1673, 935}, {1626, 2041, 1108}, {1638, 2049, 1114}, {1530, 1621, 758}, {1912, 1766, 955}, {1495, 1533, 801}, {1498, 1534, 812}, {1774, 1917, 811}, {1770, 1914, 806}, {1734, 1896, 725}, {2140, 1680, 939}, {1726, 1892, 709}, {1890, 1891, 988}, {1822, 1727, 883}, {1824, 1731, 886}, {1527, 2114, 680}, {1817, 1717, 876}, {1816, 1714, 873}, {1529, 1606, 702}, {1832, 1747, 898}, {1828, 1739, 892}, {1815, 1711, 870}, {1830, 1743, 895}, {2116, 2036, 1104}, {1826, 1735, 889}, {1526, 2112, 674}, {1821, 1724, 881}, {1528, 2115, 694}, {1820, 1721, 878}, {1753, 1906, 765}, {1486, 1531, 766}, {1738, 1898, 733}, {1467, 1528, 694}, {1723, 1889, 701}, {1755, 1907, 773}, {1484, 1530, 758}, {1750, 1905, 757}, {1799, 1511, 962}, {1798, 1510, 961}, {1795, 1509, 960}, {1746, 1902, 749}, {1742, 1900, 741}, {1470, 1529, 702}, {1772, 2232, 956}, {1791, 2240, 959}, {1853, 1425, 62}, {1921, 1504, 824}, {1868, 1446, 601}, {1875, 1453, 660}, {1913, 1496, 800}, {1876, 1454, 662}, {1922, 1505, 827}, {1587, 2025, 865}, {1867, 1444, 585}, {2022, 2020, 1096}, {1918, 1500, 816}, {1858, 1435, 372}, {2028, 1589, 1098}, {1653, 2188, 924}, {1455, 2019, 946}, {1865, 1443, 568}, {1920, 1502, 820}, {1617, 2167, 896}, {2027, 2026, 1097}, {1615, 2165, 893}, {1594, 2148, 872}, {1590, 2146, 869}, {1871, 1448, 628}, {1857, 1433, 320}, {1856, 1431, 266}, {1944, 1794, 1012}, {1904, 1903, 994}, {1862, 1438, 468}, {1603, 1722, 879}, {1869, 1447, 615}, {1874, 1451, 655}, {1911, 1494, 794}, {1905, 1485, 757}, {1873, 1450, 648}, {1597, 2151, 875}, {1680, 1870, 939}, {1872, 1449, 639}, {1906, 1487, 765}, {2031, 1592, 1101}, {2039, 1623, 902}, {2004, 1575, 1080}, {1892, 1473, 709}, {2006, 1577, 1084}, {1900, 1481, 741}, {1464, 1884, 875}, {1883, 1462, 673}, {1992, 2074, 372}, {1593, 1712, 871}, {1894, 1475, 717}, {1889, 1471, 701}, {1896, 1477, 725}, {1995, 2075, 445}, {1888, 1469, 693}, {1991, 1993, 1066}, {2008, 1579, 1088}, {1898, 1479, 733}, {1994, 1996, 1069}, {1531, 1625, 766}, {2042, 2044, 1110}, {1619, 2169, 899}, {2038, 2040, 1107}, {1459, 1879, 869}, {1902, 1483, 749}, {1916, 1915, 996}, {1914, 1497, 806}, {1917, 1499, 811}, {1861, 1437, 445}, {1675, 1866, 937}, {1924, 1508, 829}, {1886, 1466, 686}, {1966, 2046, 1036}, {1885, 1465, 679}, {1629, 2175, 907}, {1585, 2018, 863}, {2036, 1602, 1104}, {1596, 1715, 874}, {1623, 1752, 902}, {1946, 1945, 1013}, {1507, 1536, 830}, {1837, 1760, 906}, {1586, 1704, 864}, {1757, 2225, 954}, {1981, 1984, 1051}, {1949, 1948, 1016}, {1844, 1775, 915}, {1562, 2192, 847}, {1554, 2190, 841}, {1532, 1632, 788}, {1559, 2191, 845}, {1839, 1838, 981}, {1836, 1756, 904}, {1840, 1763, 909}, {1843, 1771, 913}, {1748, 2221, 953}, {1845, 1777, 916}, {1426, 1980, 928}, {1848, 1786, 921}, {1849, 1788, 923}, {1974, 1973, 1046}, {1778, 2235, 957}, {1534, 1641, 812}, {1846, 1781, 918}, {1766, 2229, 955}, {1855, 1429, 210}, {1535, 1647, 821}, {1744, 2219, 952}, {1982, 1540, 1052}, {1847, 1783, 919}, {1533, 1636, 801}, {1983, 2067, 152}, {1630, 1761, 908}, {1955, 1660, 834}, {2020, 2021, 1096}, {1953, 1952, 1019}, {1910, 1493, 787}, {1613, 2163, 890}, {1841, 1765, 910}, {1611, 2161, 887}, {1854, 1427, 152}, {1933, 1584, 1003}, {1936, 1950, 1006}, {1907, 1488, 773}, {1604, 2155, 880}, {1842, 1769, 912}, {1609, 2159, 884}, {1909, 1491, 780}, {1929, 1928, 999}}], Polygon[{{1433, 2128, 1169, 320}, {1901, 1744, 952, 993}, {1487, 2173, 1246, 765}, {1899, 1740, 951, 992}, {2016, 2017, 1093, 662}, {1550, 1800, 963, 838}, {1544, 1798, 961, 836}, {1903, 1748, 953, 994}, {1551, 1991, 1066, 1067}, {1580, 2009, 944, 861}, {2007, 1578, 1087, 1086}, {1965, 1964, 1033, 1034}, {1852, 1944, 1012, 927}, {1435, 2130, 1171, 372}, {1851, 2120, 1159, 925}, {1915, 1772, 956, 996}, {1547, 1799, 962, 837}, {1429, 2124, 1165, 210}, {2005, 1576, 1083, 1082}, {1545, 1987, 1058, 1059}, {1878, 1946, 1013, 664}, {2018, 2022, 1096, 863}, {1925, 1953, 1019, 831}, {1897, 1736, 950, 991}, {1490, 1839, 981, 781}, {1863, 1864, 845, 490}, {1579, 2007, 1086, 1088}, {1457, 1877, 985, 866}, {1712, 2147, 1197, 871}, {1715, 2150, 1202, 874}, {1722, 2154, 1210, 879}, {1725, 2157, 1216, 882}, {2025, 2027, 1097, 865}, {1859, 1860, 841, 397}, {1503, 1974, 1046, 825}, {1752, 2171, 1240, 902}, {1431, 2126, 1167, 266}, {1577, 2005, 1082, 1084}, {1575, 2003, 1078, 1080}, {1784, 2185, 1279, 920}, {1548, 1989, 1062, 1063}, {1926, 1929, 999, 832}, {1672, 1560, 982, 934}, {1709, 2145, 1195, 868}, {1673, 1563, 983, 935}, {1674, 1566, 984, 936}, {1908, 1757, 954, 995}, {1704, 2144, 1190, 864}, {1893, 1728, 948, 989}, {1895, 1732, 949, 990}, {1761, 2176, 1252, 908}, {2012, 2013, 1090, 660}, {2014, 1582, 1094, 1093}, {1796, 1797, 929, 835}, {1940, 1702, 1009, 1008}, {1509, 1426, 928, 960}, {1941, 1878, 664, 1009}, {1792, 1932, 1002, 959}, {1813, 1523, 663, 945}, {2102, 1699, 945, 985}, {1452, 2142, 1188, 659}, {1930, 1939, 1007, 1000}, {1942, 1793, 1011, 1010}, {2009, 2097, 1144, 944}, {1934, 1588, 1005, 1004}, {1935, 1814, 867, 1005}, {1937, 1938, 1003, 663}, {1969, 1968, 1039, 1040}, {1494, 2179, 1261, 794}, {1967, 1966, 1036, 1037}, {1632, 2042, 1110, 788}, {1491, 2177, 1255, 780}, {1943, 1926, 832, 1011}, {1838, 1629, 907, 981}, {1488, 2174, 1249, 773}, {1493, 2178, 1258, 787}, {1496, 2180, 1264, 800}, {1636, 2047, 1112, 801}, {1642, 1916, 996, 1117}, {1497, 2181, 1267, 806}, {1641, 2050, 1116, 812}, {1705, 2203, 1313, 666}, {1950, 1507, 830, 1006}, {1931, 1654, 1006, 1001}, {1517, 1442, 937, 968}, {1516, 1441, 936, 967}, {1511, 1432, 931, 962}, {1866, 1865, 568, 937}, {2239, 1787, 829, 1363}, {1589, 1960, 1025, 1098}, {1767, 1967, 1037, 955}, {1518, 1445, 939, 969}, {1510, 1430, 930, 961}, {1773, 1969, 1040, 956}, {1779, 1971, 1043, 957}, {1870, 1869, 615, 939}, {1512, 1434, 932, 963}, {1513, 1436, 933, 964}, {1515, 1440, 935, 966}, {1985, 1543, 1056, 1054}, {1661, 1542, 1055, 929}, {2046, 2045, 788, 1036}, {1958, 2103, 1149, 863}, {1758, 1965, 1034, 954}, {1971, 1970, 1042, 1043}, {2069, 2068, 210, 1056}, {1984, 1983, 152, 1051}, {1514, 1439, 934, 965}, {1659, 1982, 1052, 122}, {1662, 1545, 1059, 930}, {2071, 2070, 266, 1060}, {1987, 1546, 1060, 1058}, {1499, 2182, 1270, 811}, {1424, 1977, 1049, 31}, {1663, 1548, 1063, 931}, {1737, 1827, 977, 950}, {2015, 1583, 1095, 1094}, {1733, 1825, 976, 949}, {1927, 1658, 926, 998}, {1814, 2109, 1154, 867}, {1558, 1514, 965, 845}, {1561, 1515, 966, 847}, {1553, 1513, 964, 841}, {1537, 1976, 1048, 1049}, {1962, 2035, 1103, 1029}, {1564, 1516, 967, 849}, {1567, 1517, 968, 851}, {1741, 1829, 978, 951}, {1749, 1833, 980, 953}, {1745, 1831, 979, 952}, {2000, 1573, 1076, 1075}, {1664, 1551, 1067, 932}, {2001, 2002, 1075, 628}, {2010, 1581, 1091, 1090}, {2003, 1574, 1079, 1078}, {2033, 2034, 1029, 680}, {1719, 1818, 974, 947}, {1819, 1599, 687, 974}, {1997, 1571, 1073, 1072}, {1996, 1995, 445, 1069}, {1729, 1823, 975, 948}, {1667, 1555, 1070, 933}, {1998, 1999, 1072, 601}, {2011, 1452, 659, 1091}, {1963, 2037, 1105, 1031}, {2041, 1486, 766, 1108}, {1960, 2029, 1099, 1025}, {1500, 2183, 1273, 816}, {1947, 1591, 1100, 1015}, {1505, 2187, 1285, 827}, {1952, 1951, 1018, 1019}, {1928, 1927, 998, 999}, {1993, 1992, 372, 1066}, {1932, 1931, 1001, 1002}, {1973, 1972, 1045, 1046}, {1989, 1549, 1064, 1062}, {2073, 2072, 320, 1064}, {1508, 2189, 1287, 829}, {1647, 2052, 1120, 821}, {1504, 2186, 1282, 824}, {2023, 2024, 1023, 665}, {1810, 2095, 1143, 859}, {1961, 2032, 1102, 1027}, {1964, 1626, 1108, 1033}, {1678, 1518, 969, 938}, {2096, 1522, 973, 1144}, {2040, 2039, 902, 1107}, {1689, 1521, 972, 942}, {1685, 1520, 971, 941}, {1502, 2184, 1276, 820}, {1681, 1519, 970, 940}, {1887, 1718, 947, 987}, {2030, 1815, 870, 1100}, {2021, 1957, 863, 1096}, {2233, 1774, 811, 1353}, {1688, 2088, 1134, 1136}, {1538, 1795, 960, 833}, {2128, 1550, 838, 1169}, {2152, 1598, 876, 1205}, {2119, 1925, 831, 1158}, {2130, 1552, 839, 1171}, {2122, 1541, 835, 1163}, {2150, 1463, 680, 1202}, {2139, 1570, 853, 1182}, {2132, 1556, 842, 1173}, {2166, 1616, 895, 1231}, {2149, 1595, 873, 1200}, {2138, 1569, 852, 1179}, {2121, 1538, 833, 1161}, {2126, 1547, 837, 1167}, {2147, 1460, 674, 1197}, {2117, 2057, 1122, 1155}, {1656, 2060, 959, 926}, {1951, 1657, 1124, 1018}, {2154, 1467, 694, 1210}, {2153, 1601, 878, 1208}, {2058, 2056, 920, 1122}, {2145, 1458, 669, 1195}, {2124, 1544, 836, 1165}, {2133, 1557, 843, 1176}, {1809, 1692, 1140, 972}, {2144, 1456, 665, 1190}, {2090, 1691, 1139, 1138}, {2118, 1789, 1158, 1157}, {2091, 1874, 655, 1139}, {1923, 2117, 1155, 997}, {1959, 2105, 1150, 1023}, {2107, 1707, 1153, 1152}, {2108, 1880, 668, 1153}, {2178, 1633, 910, 1258}, {2168, 1618, 898, 1234}, {2106, 1705, 666, 1150}, {2115, 2116, 1104, 694}, {2171, 1484, 758, 1240}, {2112, 2113, 1101, 674}, {2172, 1624, 903, 1243}, {1708, 2107, 1152, 1154}, {2170, 1620, 901, 1237}, {2162, 1612, 889, 1225}, {2110, 2111, 1098, 669}, {2186, 1651, 921, 1282}, {2099, 1876, 662, 1147}, {2098, 1696, 1147, 1146}, {2182, 1644, 916, 1270}, {1812, 1697, 1148, 973}, {2181, 1640, 915, 1267}, {2184, 1649, 919, 1276}, {2183, 1646, 918, 1273}, {2187, 1652, 923, 1285}, {2180, 1639, 913, 1264}, {2179, 1635, 912, 1261}, {2185, 1503, 825, 1279}, {2094, 2093, 660, 1142}, {2062, 2059, 926, 1123}, {2164, 1614, 892, 1228}, {2053, 1645, 917, 1121}, {2227, 1762, 787, 1345}, {2204, 1710, 673, 1315}, {2203, 1706, 865, 1313}, {2212, 1730, 717, 1327}, {2210, 1726, 709, 1325}, {2209, 1723, 701, 1323}, {2208, 1720, 693, 1321}, {2142, 1698, 861, 1188}, {2228, 1764, 794, 1347}, {2218, 1742, 741, 1333}, {2205, 1713, 679, 1317}, {2206, 1716, 686, 1319}, {2141, 1572, 855, 1185}, {2236, 1780, 820, 1357}, {2195, 1607, 879, 1296}, {2238, 1785, 827, 1361}, {2231, 1770, 806, 1351}, {2230, 1768, 800, 1349}, {2237, 1782, 824, 1359}, {2216, 1738, 733, 1331}, {2214, 1734, 725, 1329}, {2198, 1665, 397, 1304}, {2197, 1659, 122, 1301}, {2196, 1622, 900, 1298}, {2201, 1676, 585, 1311}, {2199, 1668, 468, 1306}, {2200, 1670, 490, 1309}, {1939, 1701, 946, 1007}, {2220, 1746, 749, 1335}, {2226, 1759, 780, 1343}, {2064, 1852, 927, 1124}, {2160, 1610, 886, 1222}, {1808, 1688, 1136, 971}, {2050, 1642, 1117, 1116}, {1970, 1643, 1118, 1042}, {2051, 1498, 812, 1118}, {2052, 1648, 1121, 1120}, {2047, 1637, 1113, 1112}, {2156, 1605, 881, 1213}, {1968, 1638, 1114, 1039}, {2049, 1495, 801, 1114}, {2048, 1634, 911, 1113}, {2222, 1750, 757, 1337}, {2157, 1470, 702, 1216}, {2084, 2085, 1128, 855}, {2223, 1753, 765, 1339}, {2224, 1755, 773, 1341}, {2078, 2077, 601, 1126}, {2189, 1655, 925, 1287}, {2158, 1608, 883, 1219}, {2079, 2080, 1126, 853}, {1807, 1684, 1132, 970}, {2086, 1683, 1131, 1130}, {2083, 2082, 628, 1128}, {2087, 1872, 639, 1131}, {2088, 1687, 1135, 1134}, {2089, 1873, 648, 1135}, {2173, 1627, 904, 1246}, {2177, 1631, 909, 1255}, {2176, 1490, 781, 1252}, {1794, 1942, 1010, 1012}, {1975, 2063, 1123, 926}, {1980, 1539, 834, 928}, {1786, 2238, 1361, 921}, {1788, 2239, 1363, 923}, {1790, 2118, 1157, 1159}, {1756, 2224, 1341, 904}, {1724, 2209, 1323, 881}, {1783, 2237, 1359, 919}, {1602, 1963, 1031, 1104}, {1751, 2222, 1337, 901}, {1721, 2208, 1321, 878}, {1717, 2206, 1319, 876}, {1781, 2236, 1357, 918}, {1760, 2226, 1343, 906}, {1469, 2156, 1213, 693}, {1606, 2195, 1296, 702}, {1506, 1923, 997, 924}, {1825, 1611, 887, 976}, {1555, 1994, 1069, 1070}, {1634, 1912, 955, 911}, {1771, 2231, 1351, 913}, {1765, 2228, 1347, 910}, {1763, 2227, 1345, 909}, {1769, 2230, 1349, 912}, {1775, 2233, 1353, 915}, {1777, 2234, 1355, 916}, {1471, 2158, 1219, 701}, {1714, 2205, 1317, 873}, {1711, 2204, 1315, 870}, {1735, 2214, 1329, 889}, {1660, 2197, 1301, 834}, {1739, 2216, 1331, 892}, {1669, 2199, 1306, 842}, {1666, 2198, 1304, 839}, {1754, 2223, 1339, 903}, {1625, 2038, 1107, 766}, {1536, 1850, 924, 830}, {1671, 2200, 1309, 843}, {1542, 1985, 1054, 1055}, {1540, 1981, 1051, 1052}, {1427, 2122, 1163, 152}, {1489, 1908, 995, 907}, {1677, 2201, 1311, 852}, {2044, 2043, 908, 1110}, {1880, 1949, 1016, 668}, {1727, 2210, 1325, 883}, {1592, 1961, 1027, 1101}, {1731, 2212, 1327, 886}, {2234, 1776, 816, 1355}, {1684, 2086, 1130, 1132}, {1692, 2090, 1138, 1140}, {1747, 2220, 1335, 898}, {1743, 2218, 1333, 895}, {1584, 1930, 1000, 1003}, {1695, 2092, 1142, 1143}, {1697, 2098, 1146, 1148}, {1425, 2121, 1161, 62}, {1645, 1919, 957, 917}, {2037, 1604, 880, 1105}, {1560, 1562, 847, 982}, {1566, 1568, 851, 984}, {1563, 1565, 849, 983}, {1472, 1890, 988, 884}, {1891, 1725, 882, 988}, {1474, 1893, 989, 887}, {1438, 2133, 1176, 468}, {1574, 1686, 941, 1079}, {1449, 2004, 1080, 639}, {1573, 1682, 940, 1076}, {1476, 1895, 990, 890}, {1443, 2138, 1179, 568}, {1447, 2141, 1185, 615}, {1576, 1690, 942, 1083}, {2026, 1457, 866, 1097}, {1451, 2008, 1088, 655}, {1578, 1694, 943, 1087}, {2055, 2054, 821, 1045}, {1811, 1810, 859, 943}, {1703, 1940, 1008, 1149}, {2019, 1585, 863, 946}, {1879, 1586, 864, 869}, {1945, 1934, 1004, 1013}, {1450, 2006, 1084, 648}, {2029, 1590, 869, 1099}, {2174, 1628, 906, 1249}, {1948, 1947, 1015, 1016}, {1823, 1609, 884, 975}, {1478, 1897, 991, 893}, {1571, 1679, 938, 1073}, {1480, 1899, 992, 896}, {1833, 1619, 899, 980}, {1481, 2168, 1234, 741}, {1437, 2132, 1173, 445}, {1482, 1901, 993, 899}, {1473, 2160, 1222, 709}, {1465, 2152, 1205, 679}, {1466, 2153, 1208, 686}, {1622, 1904, 994, 900}, {2035, 1597, 875, 1103}, {1599, 1600, 874, 687}, {1462, 2149, 1200, 673}, {1444, 2139, 1182, 585}, {1483, 2170, 1237, 749}, {1621, 2196, 1298, 758}, {1829, 1615, 893, 978}, {1884, 1593, 871, 875}, {2032, 1594, 872, 1102}, {1461, 1881, 986, 872}, {1882, 1709, 868, 986}, {1479, 2166, 1231, 733}, {1477, 2164, 1228, 725}, {1468, 1887, 987, 880}, {1485, 2172, 1243, 757}, {1831, 1617, 896, 979}, {1475, 2162, 1225, 717}, {1827, 1613, 890, 977}, {1979, 1978, 62, 1048}}]}]}, {}, {}, {}, {}}, {{Directive[RGBColor[0.368417, 0.506779, 0.709798], AbsoluteThickness[1.6]], Line[{2, 1, 32, 63, 93, 123, 153, 182, 211, 239, 267, 294, 321, 347, 373, 398, 422, 446, 469, 491, 512, 532, 551, 569, 586, 602, 616, 629, 640, 649, 656, 661, 1095, 1583, 2015, 1582, 2014, 2017, 2016, 1454, 1876, 2099, 1696, 2098, 1697, 1812, 1522, 2096, 2097, 2009, 1580, 1956, 2100, 1698, 2142, 1452, 2011, 1581, 2010, 2013, 2012, 1453, 1875, 2093, 2094, 2092, 1695, 2095, 1810, 1811, 1693, 1694, 1578, 2007, 1579, 2008, 1451, 1874, 2091, 1691, 2090, 1692, 1809, 1521, 1689, 1690, 1576, 2005, 1577, 2006, 1450, 1873, 2089, 1687, 2088, 1688, 1808, 1520, 1685, 1686, 1574, 2003, 1575, 2004, 1449, 1872, 2087, 1683, 2086, 1684, 1807, 1519, 1681, 1682, 1573, 2000, 2002, 2001, 1448, 1871, 2082, 2083, 2081, 2085, 2084, 1806, 1572, 2141, 1447, 1869, 1870, 1680, 2140, 1445, 1518, 1678, 2202, 1679, 1571, 1997, 1999, 1998, 1446, 1868, 2077, 2078, 2076, 2080, 2079, 1805, 1570, 2139, 1444, 1867, 1676, 2201, 1677, 1804, 1569, 2138, 1443, 1865, 1866, 1675, 2137, 1442, 1517, 1567, 2194, 1568, 1566, 1674, 2136, 1441, 1516, 1564, 2193, 1565, 1563, 1673, 2135, 1440, 1515, 1561, 2192, 1562, 1560, 1672, 2134, 1439, 1514, 1558, 2191, 1559, 1864, 1863, 1670, 2200, 1671, 1803, 1557, 2133, 1438, 1862, 1668, 2199, 1669, 1802, 1556, 2132, 1437, 1861, 2075, 1995, 1996, 1994, 1555, 1667, 2131, 1436, 1513, 1553, 2190, 1554, 1860, 1859, 1665, 2198, 1666, 1801, 1552, 2130, 1435, 1858, 2074, 1992, 1993, 1991, 1551, 1664, 2129, 1434, 1512, 1800, 1550, 2128, 1433, 1857, 2072, 2073, 1990, 1549, 1989, 1548, 1663, 2127, 1432, 1511, 1799, 1547, 2126, 1431, 1856, 2070, 2071, 1988, 1546, 1987, 1545, 1662, 2125, 1430, 1510, 1798, 1544, 2124, 1429, 1855, 2068, 2069, 1986, 1543, 1985, 1542, 1661, 2123, 1428, 1797, 1796, 1541, 2122, 1427, 1854, 2067, 1983, 1984, 1981, 1540, 1982, 1659, 2197, 1660, 1955, 1954, 1539, 1980, 1426, 1509, 1795, 1538, 2121, 1425, 1853, 2066, 1978, 1979, 1976, 1537, 1977, 1424, 31, 30, 29, 28, 27, 26, 25, 24, 23, 22, 21, 20, 19, 18, 17, 16, 15, 14, 13, 12, 11, 10, 9, 8, 7, 6, 5, 4, 3, 2}], Line[{2101, 1700, 1813, 1523, 1937, 1938, 1933, 1584, 1930, 1939, 1701, 2143, 1455, 2019, 1585, 2018, 2022, 2020, 2021, 1957, 1958, 2103, 1703, 1940, 1702, 1941, 1878, 1946, 1945, 1934, 1588, 1935, 1814, 2109, 1708, 2107, 1707, 2108, 1880, 1949, 1948, 1947, 1591, 2030, 1815, 1711, 2204, 1710, 1883, 1462, 2149, 1595, 1816, 1714, 2205, 1713, 1885, 1465, 2152, 1598, 1817, 1717, 2206, 1716, 1886, 1466, 2153, 1601, 1820, 1721, 2208, 1720, 1888, 1469, 2156, 1605, 1821, 1724, 2209, 1723, 1889, 1471, 2158, 1608, 1822, 1727, 2210, 1726, 1892, 1473, 2160, 1610, 1824, 1731, 2212, 1730, 1894, 1475, 2162, 1612, 1826, 1735, 2214, 1734, 1896, 1477, 2164, 1614, 1828, 1739, 2216, 1738, 1898, 1479, 2166, 1616, 1830, 1743, 2218, 1742, 1900, 1481, 2168, 1618, 1832, 1747, 2220, 1746, 1902, 1483, 2170, 1620, 1834, 1751, 2222, 1750, 1905, 1485, 2172, 1624, 1835, 1754, 2223, 1753, 1906, 1487, 2173, 1627, 1836, 1756, 2224, 1755, 1907, 1488, 2174, 1628, 1837, 1760, 2226, 1759, 1909, 1491, 2177, 1631, 1840, 1763, 2227, 1762, 1910, 1493, 2178, 1633, 1841, 1765, 2228, 1764, 1911, 1494, 2179, 1635, 1842, 1769, 2230, 1768, 1913, 1496, 2180, 1639, 1843, 1771, 2231, 1770, 1914, 1497, 2181, 1640, 1844, 1775, 2233, 1774, 1917, 1499, 2182, 1644, 1845, 1777, 2234, 1776, 1918, 1500, 2183, 1646, 1846, 1781, 2236, 1780, 1920, 1502, 2184, 1649, 1847, 1783, 2237, 1782, 1921, 1504, 2186, 1651, 1848, 1786, 2238, 1785, 1922, 1505, 2187, 1652, 1849, 1788, 2239, 1787, 1924, 1508, 2189, 1655, 1851, 2120, 1790, 2118, 1789, 2119, 1925, 1953, 1952, 1951, 1657, 2064, 1852, 1944, 1794, 1942, 1793, 1943, 1926, 1929, 1928, 1927, 1658, 2065, 1975, 2063, 2061, 2062, 2059, 1656, 2060, 1791, 2240, 1792, 1932, 1931, 1654, 1936, 1950, 1507, 1536, 1850, 1653, 2188, 1506, 1923, 2117, 2057, 2058, 2056, 1650, 1784, 2185, 1503, 1974, 1973, 1972, 2055, 2054, 1501, 1535, 1647, 2052, 1648, 2053, 1645, 1919, 1778, 2235, 1779, 1971, 1970, 1643, 2051, 1498, 1534, 1641, 2050, 1642, 1916, 1915, 1772, 2232, 1773, 1969, 1968, 1638, 2049, 1495, 1533, 1636, 2047, 1637, 2048, 1634, 1912, 1766, 2229, 1767, 1967, 1966, 2046, 2045, 1492, 1532, 1632, 2042, 2044, 2043, 1630, 1761, 2176, 1490, 1839, 1838, 1629, 2175, 1489, 1908, 1757, 2225, 1758, 1965, 1964, 1626, 2041, 1486, 1531, 1625, 2038, 2040, 2039, 1623, 1752, 2171, 1484, 1530, 1621, 2196, 1622, 1904, 1903, 1748, 2221, 1749, 1833, 1619, 2169, 1482, 1901, 1744, 2219, 1745, 1831, 1617, 2167, 1480, 1899, 1740, 2217, 1741, 1829, 1615, 2165, 1478, 1897, 1736, 2215, 1737, 1827, 1613, 2163, 1476, 1895, 1732, 2213, 1733, 1825, 1611, 2161, 1474, 1893, 1728, 2211, 1729, 1823, 1609, 2159, 1472, 1890, 1891, 1725, 2157, 1470, 1529, 1606, 2195, 1607, 1603, 1722, 2154, 1467, 1528, 2115, 2116, 2036, 1602, 1963, 2037, 1604, 2155, 1468, 1887, 1718, 2207, 1719, 1818, 1819, 1599, 1600, 1596, 1715, 2150, 1463, 1527, 2114, 2033, 2034, 1962, 2035, 1597, 2151, 1464, 1884, 1593, 1712, 2147, 1460, 1526, 2112, 2113, 2031, 1592, 1961, 2032, 1594, 2148, 1461, 1881, 1882, 1709, 2145, 1458, 1525, 2110, 2111, 2028, 1589, 1960, 2029, 1590, 2146, 1459, 1879, 1586, 1704, 2144, 1456, 1524, 2104, 2023, 2024, 1959, 2105, 2106, 1705, 2203, 1706, 1587, 2025, 2027, 2026, 1457, 1877, 2102, 1699, 2101}]}}}], {}}, {{{{}, {}, Annotation[{Directive[Opacity[1.], RGBColor[0.368417, 0.506779, 0.709798], AbsoluteThickness[1.6]], Line[{{-2.9999998673469386, -1.000000044217689}, {-2.9980063335163623, -1.0006649974222368}, {-2.9960127996857855, -1.0013308355407}, {-2.992025732024633, -1.0026651735946037}, {-2.9840515967023276, -1.0053445467616233}, {-2.968103326057717, -1.0107464836760411}, {-2.9362067847684954, -1.0217264041355774}, {-2.872413702190052, -1.0444178001632114}, {-2.7340956789445188, -1.097254943600998}, {-2.6049437567940115, -1.1516563427427688}, {-2.478325282677306, -1.2104948535081461}, {-2.340974950471953, -1.2815173436158231}, {-2.212790719361626, -1.3557540592295498}, {-2.073874630162652, -1.4465676740376119}, {-1.9374919889974795, -1.5483934989337924}, {-1.8102754489273334, -1.6572063670076451}, {-1.67232705076854, -1.7939074767829117}, {-1.5435447537047728, -1.943578242742547}, {-1.5415721154386794, -1.946065299154883}, {-1.5395994771725863, -1.9485587287346846}, {-1.5356542006404, -1.953564805637192}, {-1.5277636475760272, -1.9636545252008353}, {-1.5119825414472814, -1.9841498944348768}, {-1.4804203291897902, -2.0264515022175162}, {-1.4172959046748075, -2.116706885347515}, {-1.4151555811260792, -2.1199082560327502}, {-1.4130152575773507, -2.1231193250832785}, {-1.4087346104798941, -2.129570735099659}, {-1.400173316284981, -2.1425918956660093}, {-1.3830507278951543, -2.169117834575496}, {-1.3488055511155013, -2.2241901343888397}, {-1.2803151975561948, -2.3431729981228515}, {-1.2783180943370762, -2.3468337132126504}, {-1.2763209911179576, -2.3505058843952993}, {-1.2723267846797206, -2.357884810823331}, {-1.2643383718032464, -2.372782529506946}, {-1.2483615460502981, -2.4031499604355213}, {-1.2164078945444015, -2.4662779758788336}, {-1.214410791325283, -2.470333779499858}, {-1.2124136881061645, -2.474402944663312}, {-1.2084194816679275, -2.4825816246021075}, {-1.2004310687914532, -2.4991022625066526}, {-1.184454243038505, -2.5328120673568932}, {-1.1525005915326083, -2.603035540320692}, {-1.1503358030308548, -2.6079341285351028}, {-1.148171014529101, -2.612851188575239}, {-1.1438414375255936, -2.622741143641139}, {-1.1351822835185792, -2.6427473750746744}, {-1.1178639755045499, -2.68368966684515}, {-1.0832273594764914, -2.769501687484941}, {-1.081062570974738, -2.775047513942746}, {-1.0788977824729842, -2.7806155955975567}, {-1.0745682054694767, -2.7918190625129338}, {-1.0659090514624623, -2.8144990380594868}, {-1.048590743448433, -2.8609827225196485}, {-1.0139541274203745, -2.9587137315889955}, {-1.0118289240441491, -2.9649280908173576}, {-1.0097037206679236, -2.9711686097536476}, {-1.0054533139154724, -2.9837287902680356}, {-0.9969525004105705, -3.0091704456977872}, {-0.9799508734007665, -3.0613779541712827}, {-0.9459476193811585, -3.1714229609908084}, {-0.9438224160049329, -3.1785640488372557}, {-0.9416972126287074, -3.185737368411263}, {-0.9374468058762564, -3.200181579578609}, {-0.9289459923713544, -3.2294665401825893}, {-0.9119443653615504, -3.289674363863871}, {-0.8779411113419424, -3.4170856806266516}, {-0.8759591282953267, -3.4248173266236686}, {-0.873977145248711, -3.432584039879303}, {-0.8700131791554795, -3.448223626809993}, {-0.8620852469690167, -3.4799342762767633}, {-0.8462293825960909, -3.545138069770751}, {-0.8145176538502394, -3.6831614217554973}, {-0.8125356708036238, -3.692145597783915}, {-0.810553687757008, -3.701173710407392}, {-0.8065897216637765, -3.7193630409916594}, {-0.7986617894773137, -3.7562833724189533}, {-0.782805925104388, -3.8323675176576457}, {-0.7510941963585366, -3.9941727875739614}, {-0.7489445280292857, -4.005637116935705}, {-0.7467948597000349, -4.017167447034933}, {-0.7424955230415333, -4.040428402464842}, {-0.73389684972453, -4.0877679215083935}, {-0.7166995030905232, -4.1858547230234135}, {-0.68230480982251, -4.396861867030366}, {-0.6801551414932592, -4.410758394641544}, {-0.6780054731640083, -4.424743042264948}, {-0.6737061365055066, -4.452980071639112}, {-0.6651074631885033, -4.510549296226656}, {-0.6479101165544967, -4.630271890109722}, {-0.6135154232864835, -4.8898526200524515}, {-0.6115089752868423, -4.90589692259673}, {-0.6095025272872013, -4.922046859022098}, {-0.6054896312879192, -4.954667834061482}, {-0.5974638392893551, -5.021224386681389}, {-0.5814122552922267, -5.159849956193568}, {-0.5794058072925856, -5.17771821103801}, {-0.5773993592929446, -5.1957106493392295}, {-0.5733864632936625, -5.232073290965602}, {-0.5653606712950984, -5.306347173261554}, {-0.54930908729797, -5.461406099718618}, {-0.5473026392983289, -5.481427978944446}, {-0.5452961912986879, -5.501597201431284}, {-0.5412832952994058, -5.542384230314328}, {-0.5332575033008417, -5.6257998836024345}, {-0.5172059193037133, -5.800397652135806}, {-0.4851027513094565, -6.184256823738856}, {-0.48292861802718035, -6.212098202536328}, {-0.48075448474490423, -6.240191397469431}, {-0.4764062181803519, -6.297147026037132}, {-0.4677096850512472, -6.414235359849964}, {-0.45031661879303797, -6.661979315888354}, {-0.4481424855107618, -6.694299462771997}, {-0.44596835222848563, -6.726934736532587}, {-0.44162008566393335, -6.793169281441962}, {-0.4329235525348287, -6.929629913721661}, {-0.4155304862766195, -7.219686879972735}, {-0.4133563529943433, -7.2576603172252545}, {-0.41118221971206714, -7.296035324924235}, {-0.40683395314751486, -7.3740158037208445}, {-0.39813742001841024, -7.535086754370582}, {-0.38074435376020094, -7.879302661673742}, {-0.37857022047792477, -7.9245535906460365}, {-0.37639608719564865, -7.970327275056438}, {-0.3720478206310963, -8.06347956805974}, {-0.36335128750199164, -8.256472739163078}, {-0.3459582212437824, -8.671567304324947}, {-0.3438236730870344, -8.72540268406879}, {-0.34168912493028636, -8.779910688149878}, {-0.3374200286167904, -8.890995630277523}, {-0.32888183598979837, -9.121817235577149}, {-0.3118054507358143, -9.62138408074794}, {-0.30967090257906627, -9.687703865667617}, {-0.3075363544223183, -9.754944275239437}, {-0.30326725810882227, -9.892264726195735}, {-0.2947290654818302, -10.178839996983424}, {-0.27765268022784617, -10.80486598414304}, {-0.27551813207109815, -10.888575562881076}, {-0.27338358391435014, -10.973592331498173}, {-0.26911448760085416, -11.147671857969783}, {-0.2615235081488461, -11.472420308399876}}], Line[{{0.19660917291448599, 15.264721832209986}, {0.2010950799179802, 14.918316257282859}, {0.2030712875726156, 14.773137235992753}, {0.20504749522725102, 14.630756628727141}, {0.2089999105365218, 14.354073129977554}, {0.21690474115506342, 13.830956317618362}, {0.21888094880969883, 13.706080937214338}, {0.2208571564643342, 13.583440301534736}, {0.224809571773605, 13.344627527786749}, {0.2327144023921466, 12.891337919621774}, {0.2485240636292298, 12.071265680234756}, {0.2505002712838652, 11.97603493451079}, {0.25247647893850056, 11.882294986895609}, {0.2564288942477714, 11.69914961728644}, {0.264333724866313, 11.349289620600823}, {0.2801433861033962, 10.708801809416093}, {0.2821195937580316, 10.633788174858358}, {0.284095801412667, 10.559818149661112}, {0.28804821672193776, 10.41492300886555}, {0.29595304734047934, 10.136743064343746}, {0.31176270857756255, 9.622703156794131}, {0.3139066015148331, 9.55698282713}, {0.31605049445210354, 9.492154110376312}, {0.3203382803266446, 9.365099909198928}, {0.32891385207572665, 9.120929328659903}, {0.34606499557389075, 8.668891793072001}, {0.3482088885111613, 8.615518152988905}, {0.35035278144843174, 8.56279772518823}, {0.3546405673229728, 8.459269120410262}, {0.36321613907205486, 8.259544875027867}, {0.38036728257021896, 7.887113685825949}, {0.3825111755074895, 7.8429081085534476}, {0.38465506844475994, 7.79919529496809}, {0.388942854319301, 7.7132153648905}, {0.39751842606838306, 7.546819979318205}, {0.41466956956654716, 7.234676041301731}, {0.44897185656287536, 6.681933301937092}, {0.4509725291705361, 6.652289897829995}, {0.4529732017781968, 6.622908349154356}, {0.45697454699351825, 6.564917060998919}, {0.4649772374241612, 6.451928736596072}, {0.480982618285447, 6.237231629479803}, {0.4829832908931077, 6.211395003857287}, {0.48498396350076844, 6.185771542516676}, {0.4889853087160899, 6.135153646797663}, {0.4969879991467328, 6.036363061383032}, {0.5129933800080186, 5.848028682072091}, {0.5149940526156793, 5.825309990985055}, {0.5169947252233401, 5.802767134043794}, {0.5209960704386616, 5.758200819967987}, {0.5289987608693045, 5.671090788700705}, {0.5450041417305903, 5.5045453241399}, {0.577014903453162, 5.199172468590352}, {0.5791832613434578, 5.179707702603976}, {0.5813516192337537, 5.1603881381703705}, {0.5856883350143454, 5.122178163112162}, {0.5943617665755287, 5.047430990194377}, {0.6117086296978954, 4.904295696272277}, {0.6464023559426288, 4.641072193533688}, {0.6485707138329246, 4.6255557582466125}, {0.6507390717232205, 4.6101427290291745}, {0.6550757875038122, 4.5796227814061}, {0.6637492190649956, 4.519779329045409}, {0.6810960821873624, 4.404664890106843}, {0.7157898084320958, 4.191174510533141}, {0.7179185811968636, 4.178746836442944}, {0.7200473539616312, 4.166392645559058}, {0.7243048994911665, 4.141902121754994}, {0.7328199905502373, 4.093774786011846}, {0.7498501726683788, 4.000799238765728}, {0.783910536904662, 3.826967311660024}, {0.7860393096694296, 3.8166030160268396}, {0.7881680824341973, 3.8062947064980452}, {0.7924256279637327, 3.785844240940302}, {0.8009407190228035, 3.7455955587576852}, {0.8179709011409451, 3.6676121312084033}, {0.8520312653772281, 3.520997552445192}, {0.8540168178123859, 3.512811384305845}, {0.8560023702475439, 3.504663192851256}, {0.8599734751178596, 3.488479687805312}, {0.8679156848584912, 3.456556958627995}, {0.8838001043397545, 3.394432728927045}, {0.9155689433022811, 3.276651116167808}, {0.9175544957374391, 3.2695605699026062}, {0.9195400481725969, 3.2625006447102587}, {0.9235111530429128, 3.24847186751907}, {0.9314533627835444, 3.220773170043463}, {0.9473377822648076, 3.166769082964133}, {0.979106621227334, 3.0640176819960905}, {0.9812598589451271, 3.0572941231133783}, {0.9834130966629201, 3.0506000074435615}, {0.9877195720985061, 3.0372993355049234}, {0.9963325229696781, 3.0110429307859707}, {1.0135584247120222, 2.9598688411596763}, {1.0480102281967105, 2.8625674819624973}, {1.1169138351660872, 2.685972637767437}, {1.1189238525542704, 2.6811475983389075}, {1.1209338699424536, 2.6763398630768593}, {1.1249539047188202, 2.6667759340324646}, {1.1329939742715531, 2.647851681584467}, {1.149074113377019, 2.6107976544552782}, {1.1812343915879508, 2.539716098146326}, {1.2455549480098143, 2.408564957165071}, {1.2475253802724695, 2.4047606946038855}, {1.2494958125351245, 2.400968430548996}, {1.2534366770604346, 2.3934196716148546}, {1.2613184061110547, 2.378463665847639}, {1.2770818642122954, 2.349105475591732}, {1.3086087804147768, 2.292510981814687}, {1.3716626128197396, 2.1871267554875407}, {1.3738007303650297, 2.1837228163380553}, {1.3759388479103198, 2.1803294561790962}, {1.3802150830009003, 2.173574276175363}, {1.3887675531820611, 2.1601887177779657}, {1.4058724935443827, 2.133906178387927}, {1.4400823742690259, 2.0832141644138766}, {1.5085021357183122, 1.9887277113939734}, {1.5104970329339926, 1.9861012200552248}, {1.512491930149673, 1.9834816571240326}, {1.5164817245810338, 1.9782632071143653}, {1.5244613134437555, 1.967908252931001}, {1.5404204911691988, 1.9475201850391914}, {1.5723388466200854, 1.9079856778001947}, {1.6361755575218586, 1.8335440755170436}, {1.7745808374140521, 1.6905400626165044}, {1.9038200162112195, 1.5757792094077683}, {2.030525746974585, 1.4774498695571325}, {2.1679633358265984, 1.3837872395827042}, {2.296234823583585, 1.3064865880389769}, {2.435238169429219, 1.2319123598096164}, {2.5717080672410515, 1.1665398721630265}, {2.6990118639578577, 1.1115179003328908}, {2.837047518763311, 1.0574373464522444}, {2.9659170724737383, 1.011491530846422}, {3.0922531781503637, 0.9701663567516988}, {3.2293211419156362, 0.9289878176130841}, {3.3572230045858826, 0.8935956878354744}, {3.359453893066524, 0.8930022841485069}, {3.361684781547166, 0.8924096680531999}, {3.366146558508449, 0.8912267923739216}, {3.3750701124310147, 0.8888704234470386}, {3.3929172202761464, 0.8841948698518005}, {3.4286114359664106, 0.8749897898985455}, {3.430842324447052, 0.8744208320571856}, {3.4330732129276935, 0.8738526136591265}, {3.4375349898889764, 0.8727183894343116}, {3.4464585438115427, 0.8704587511684413}, {3.464305651656675, 0.8659743976589831}, {3.4665365401373163, 0.8654171001125995}, {3.4687674286179577, 0.8648605194022113}, {3.4732292055792406, 0.8637495029642541}, {3.4821527595018065, 0.8615360115416681}, {3.484383647982448, 0.8609844101802856}, {3.4866145364630894, 0.8604335146962578}, {3.4910763134243723, 0.8593338359473789}, {3.4933072019050138, 0.8587850499847258}, {3.495538090385655, 0.8582369645038016}, {3.497768978866297, 0.8576895781642975}, {3.4999998673469386, 0.8571428896293225}}]}, "Charting`Private`Tag$34196#1"], Annotation[{Directive[Opacity[1.], RGBColor[0.880722, 0.611041, 0.142051], AbsoluteThickness[1.6]], Line[{{-2.9999998673469386, 6.999999867346938}, {-2.9980063335163623, 6.998006333516362}, {-2.9960127996857855, 6.9960127996857855}, {-2.992025732024633, 6.992025732024633}, {-2.9840515967023276, 6.984051596702328}, {-2.968103326057717, 6.968103326057717}, {-2.9362067847684954, 6.936206784768496}, {-2.872413702190052, 6.872413702190052}, {-2.7340956789445188, 6.734095678944518}, {-2.6049437567940115, 6.604943756794011}, {-2.478325282677306, 6.4783252826773055}, {-2.340974950471953, 6.340974950471953}, {-2.212790719361626, 6.212790719361626}, {-2.073874630162652, 6.073874630162652}, {-1.9374919889974795, 5.937491988997479}, {-1.8102754489273334, 5.810275448927333}, {-1.67232705076854, 5.67232705076854}, {-1.5435447537047728, 5.543544753704773}, {-1.4172959046748075, 5.417295904674807}, {-1.2803151975561948, 5.280315197556195}, {-1.1525005915326083, 5.1525005915326085}, {-1.0139541274203745, 5.013954127420375}, {-0.8779411113419424, 4.877941111341943}, {-0.7510941963585366, 4.751094196358537}, {-0.6135154232864835, 4.613515423286484}, {-0.4851027513094565, 4.485102751309457}, {-0.3459582212437824, 4.345958221243782}, {-0.20934713921190998, 4.20934713921191}, {-0.08190215827506375, 4.081902158275064}, {-0.002072704081632654, 4.002072704081633}}], Line[{{0.0020727040816326523, 3.9979272959183674}, {0.185285418680897, 3.814714581319103}, {0.31176270857756255, 3.6882372914224373}, {0.44897185656287536, 3.5510281434371245}, {0.577014903453162, 3.422985096546838}, {0.7157898084320958, 3.284210191567904}, {0.8520312653772281, 3.147968734622772}, {0.979106621227334, 3.0208933787726657}, {1.1169138351660872, 2.883086164833913}, {1.2455549480098143, 2.754445051990186}, {1.3716626128197396, 2.6283373871802604}, {1.5085021357183122, 2.491497864281688}, {1.6361755575218586, 2.3638244424781414}, {1.7745808374140521, 2.225419162585948}, {1.9038200162112195, 2.0961799837887805}, {2.030525746974585, 1.9694742530254148}, {2.1679633358265984, 1.8320366641734016}, {2.296234823583585, 1.703765176416415}, {2.435238169429219, 1.5647618305707809}, {2.5717080672410515, 1.4282919327589485}, {2.6990118639578577, 1.3009881360421423}, {2.837047518763311, 1.162952481236689}, {2.9659170724737383, 1.0340829275262617}, {3.0922531781503637, 0.9077468218496363}, {3.2293211419156362, 0.7706788580843638}, {3.3572230045858826, 0.6427769954141174}, {3.359453893066524, 0.6405461069334759}, {3.361684781547166, 0.638315218452834}, {3.366146558508449, 0.6338534414915511}, {3.3750701124310147, 0.6249298875689853}, {3.3929172202761464, 0.6070827797238536}, {3.4286114359664106, 0.5713885640335894}, {3.430842324447052, 0.5691576755529479}, {3.4330732129276935, 0.5669267870723065}, {3.4375349898889764, 0.5624650101110236}, {3.4464585438115427, 0.5535414561884573}, {3.464305651656675, 0.5356943483433252}, {3.4665365401373163, 0.5334634598626837}, {3.4687674286179577, 0.5312325713820423}, {3.4732292055792406, 0.5267707944207594}, {3.4821527595018065, 0.5178472404981935}, {3.484383647982448, 0.5156163520175521}, {3.4866145364630894, 0.5133854635369106}, {3.4910763134243723, 0.5089236865756277}, {3.4933072019050138, 0.5066927980949862}, {3.495538090385655, 0.5044619096143448}, {3.497768978866297, 0.5022310211337029}, {3.4999998673469386, 0.5000001326530614}}]}, "Charting`Private`Tag$34196#2"], {}}}, {}}}, {DisplayFunction -> Identity, Ticks -> {Automatic, Automatic}, AxesOrigin -> {0, 0}, FrameTicks -> {{Automatic, Automatic}, {Automatic, Automatic}}, GridLines -> {None, None}, DisplayFunction -> Identity, PlotRangePadding -> {{Scaled[0.02], Scaled[0.02]}, {Scaled[0.02], Scaled[0.02]}}, PlotRangeClipping -> True, ImagePadding -> All, DisplayFunction -> Identity, AspectRatio -> 1, Axes -> {True, True}, AxesLabel -> {None, None}, AxesOrigin -> {Automatic, Automatic}, DisplayFunction :> Identity, Frame -> {{False, False}, {False, False}}, FrameLabel -> {{None, None}, {None, None}}, FrameTicks -> {{Automatic, Automatic}, {Automatic, Automatic}}, GridLinesStyle -> Directive[GrayLevel[0.5, 0.4]], Method -> {"DefaultGraphicsInteraction" -> {"Version" -> 1.2, "TrackMousePosition" -> {True, False}, "Effects" -> {"Highlight" -> {"ratio" -> 2}, "HighlightPoint" -> {"ratio" -> 2}, "Droplines" -> {"freeformCursorMode" -> True, "placement" -> {"x" -> "All", "y" -> "None"}}}}, "ScalingFunctions" -> None, "TransparentPolygonMesh" -> True, "AxesInFront" -> True}, PlotRange -> {{-3, 3.5}, {-3, 3.5}}, PlotRangeClipping -> True, PlotRangePadding -> {Scaled[0.02], Scaled[0.02]}, Ticks -> {Automatic, Automatic}}]
